Estimating the Value-at-Risk by Temporal VAE

Estimation of the value-at-risk (VaR) of a large portfolio of assets is an important task for financial institutions. As the joint log-returns of asset prices can often be projected to a latent space of a much smaller dimension, the use of a variational autoencoder (VAE) for estimating the VaR is a natural suggestion. To ensure the bottleneck structure of autoencoders when learning sequential data, we use a temporal VAE (TempVAE) that avoids an auto-regressive structure for the observation variables. However, the low signal- to-noise ratio of financial data in combination with the auto-pruning property of a VAE typically makes the use of a VAE prone to posterior collapse. Therefore, we propose to use annealing of the regularization to mitigate this effect. As a result, the auto-pruning of the TempVAE works properly which also results in excellent estimation results for the VaR that beats classical GARCH-type and historical simulation approaches when applied to real data.

==> pics/dax/TempVAE_187/activities/average_active.csv <==
0
0.20000000000000004


==> pics/dax/TempVAE_187/average_active.csv <==
0
0.20000000000000004


==> pics/dax/TempVAE_187/config.json <==
{"beta": 1.0, "learnable_prior": true, "bidirectional_enc": true, "loss": "normal", "intermediate_dim": 16, "latent_dim": 10, "x_train_shape": [3333, 21, 22], "initial_learning_rate": 0.001, "epochs": 1000, "q_samples": 1, "batch_size": 256}

==> pics/dax/TempVAE_187/mult_results.csv <==
0
TempVAE_187
0.4971167575598228
2.3287356415804044
25.79549703030112
20.349899495130007
-3.0434384382124255
1.466415055068896e-05
7.534369607543272e-06
0.0007321232211867926
0.001112202317915263
0.0014495822918228958
0.002216870266222982
0.0021670413624590053
0.003321538214530699
8.1537565521258
3.0867792661619107
8.454810495626822
4.373177842565598


==> pics/dax/TempVAE_187/results_100.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0
300,0.0,0.0,0.0,0.0,0.0,0.0
301,0.0,0.0,0.0,0.0,0.0,0.0
302,0.0,0.0,0.0,0.0,0.0,0.0
303,0.0,0.0,0.0,0.0,0.0,0.0
304,0.0,0.0,0.0,0.0,0.0,0.0
305,0.0,0.0,0.0,0.0,0.0,0.0
306,0.0,0.0,0.0,0.0,0.0,0.0
307,0.0,0.0,0.0,0.0,0.0,0.0
308,0.0,0.0,0.0,0.0,0.0,0.0
309,0.0,0.0,0.0,0.0,0.0,0.0
310,0.0,0.0,0.0,0.0,0.0,0.0
311,0.0,0.0,0.0,0.0,0.0,0.0
312,0.0,0.0,0.0,0.0,0.0,0.0
313,0.0,0.0,0.0,0.0,0.0,0.0
314,0.0,0.0,0.0,0.0,0.0,0.0
315,0.0,0.0,0.0,0.0,0.0,0.0
316,0.0,0.0,0.0,0.0,0.0,0.0
317,0.0,0.0,0.0,0.0,0.0,0.0
318,0.0,0.0,0.0,0.0,0.0,0.0
319,0.0,0.0,0.0,0.0,0.0,0.0
320,0.0,0.0,0.0,0.0,0.0,0.0
321,0.0,0.0,0.0,0.0,0.0,0.0
322,0.0,0.0,0.0,0.0,0.0,0.0
323,0.0,0.0,0.0,0.0,0.0,0.0
324,0.0,0.0,0.0,0.0,0.0,0.0
325,0.0,0.0,0.0,0.0,0.0,0.0
326,0.0,0.0,0.0,0.0,0.0,0.0
327,0.0,0.0,0.0,0.0,0.0,0.0
328,0.0,0.0,0.0,0.0,0.0,0.0
329,0.0,0.0,0.0,0.0,0.0,0.0
330,0.0,0.0,0.0,0.0,0.0,0.0
331,0.0,0.0,0.0,0.0,0.0,0.0
332,0.0,0.0,0.0,0.0,0.0,0.0
333,0.0,0.0,0.0,0.0,0.0,0.0
334,0.0,0.0,0.0,0.0,0.0,0.0
335,0.0,0.0,0.0,0.0,0.0,0.0
336,0.0,0.0,0.0,0.0,0.0,0.0
337,0.0,0.0,0.0,0.0,0.0,0.0
338,0.0,0.0,0.0,0.0,0.0,0.0
339,0.0,0.0,0.0,0.0,0.0,0.0
340,0.0,0.0,0.0,0.0,0.0,0.0
341,0.0,0.0,0.0,0.0,0.0,0.0
342,0.0,0.0,0.0,0.0,0.0,0.0
343,0.0,0.0,0.0,0.0,0.0,0.0
344,0.0,0.0,0.0,0.0,0.0,0.0
345,0.0,0.0,0.0,0.0,0.0,0.0
346,0.0,0.0,0.0,0.0,0.0,0.0
347,0.0,0.0,0.0,0.0,0.0,0.0
348,0.0,0.0,0.0,0.0,0.0,0.0
349,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0,0.0,0.0
351,0.0,0.0,0.0,0.0,0.0,0.0
352,0.0,0.0,0.0,0.0,0.0,0.0
353,0.0,0.0,0.0,0.0,0.0,0.0
354,0.0,0.0,0.0,0.0,0.0,0.0
355,0.0,0.0,0.0,0.0,0.0,0.0
356,0.0,0.0,0.0,0.0,0.0,0.0
357,0.0,0.0,0.0,0.0,0.0,0.0
358,0.0,0.0,0.0,0.0,0.0,0.0
359,0.0,0.0,0.0,0.0,0.0,0.0
360,0.0,0.0,0.0,0.0,0.0,0.0
361,0.0,0.0,0.0,0.0,0.0,0.0
362,0.0,0.0,0.0,0.0,0.0,0.0
363,0.0,0.0,0.0,0.0,0.0,0.0
364,0.0,0.0,0.0,0.0,0.0,0.0
365,0.0,0.0,0.0,0.0,0.0,0.0
366,0.0,0.0,0.0,0.0,0.0,0.0
367,0.0,0.0,0.0,0.0,0.0,0.0
368,0.0,0.0,0.0,0.0,0.0,0.0
369,0.0,0.0,0.0,0.0,0.0,0.0
370,0.0,0.0,0.0,0.0,0.0,0.0
371,0.0,0.0,0.0,0.0,0.0,0.0
372,0.0,0.0,0.0,0.0,0.0,0.0
373,0.0,0.0,0.0,0.0,0.0,0.0
374,0.0,0.0,0.0,0.0,0.0,0.0
375,0.0,0.0,0.0,0.0,0.0,0.0
376,0.0,0.0,0.0,0.0,0.0,0.0
377,0.0,0.0,0.0,0.0,0.0,0.0
378,0.0,0.0,0.0,0.0,0.0,0.0
379,0.0,0.0,0.0,0.0,0.0,0.0
380,0.0,0.0,0.0,0.0,0.0,0.0
381,0.0,0.0,0.0,0.0,0.0,0.0
382,0.0,0.0,0.0,0.0,0.0,0.0
383,0.0,0.0,0.0,0.0,0.0,0.0
384,0.0,0.0,0.0,0.0,0.0,0.0
385,0.0,0.0,0.0,0.0,0.0,0.0
386,0.0,0.0,0.0,0.0,0.0,0.0
387,0.0,0.0,0.0,0.0,0.0,0.0
388,0.0,0.0,0.0,0.0,0.0,0.0
389,0.0,0.0,0.0,0.0,0.0,0.0
390,0.0,0.0,0.0,0.0,0.0,0.0
391,0.0,0.0,0.0,0.0,0.0,0.0
392,0.0,0.0,0.0,0.0,0.0,0.0
393,0.0,0.0,0.0,0.0,0.0,0.0
394,0.0,0.0,0.0,0.0,0.0,0.0
395,0.0,0.0,0.0,0.0,0.0,0.0
396,0.0,0.0,0.0,0.0,0.0,0.0
397,0.0,0.0,0.0,0.0,0.0,0.0
398,0.0,0.0,0.0,0.0,0.0,0.0
399,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0,0.0,0.0
401,0.0,0.0,0.0,0.0,0.0,0.0
402,0.0,0.0,0.0,0.0,0.0,0.0
403,0.0,0.0,0.0,0.0,0.0,0.0
404,0.0,0.0,0.0,0.0,0.0,0.0
405,0.0,0.0,0.0,0.0,0.0,0.0
406,0.0,0.0,0.0,0.0,0.0,0.0
407,0.0,0.0,0.0,0.0,0.0,0.0
408,0.0,0.0,0.0,0.0,0.0,0.0
409,0.0,0.0,0.0,0.0,0.0,0.0
410,0.0,0.0,0.0,0.0,0.0,0.0
411,0.0,0.0,0.0,0.0,0.0,0.0
412,0.0,0.0,0.0,0.0,0.0,0.0
413,0.0,0.0,0.0,0.0,0.0,0.0
414,0.0,0.0,0.0,0.0,0.0,0.0
415,0.0,0.0,0.0,0.0,0.0,0.0
416,0.0,0.0,0.0,0.0,0.0,0.0
417,0.0,0.0,0.0,0.0,0.0,0.0
418,0.0,0.0,0.0,0.0,0.0,0.0
419,0.0,0.0,0.0,0.0,0.0,0.0
420,0.0,0.0,0.0,0.0,0.0,0.0
421,0.0,0.0,0.0,0.0,0.0,0.0
422,0.0,0.0,0.0,0.0,0.0,0.0
423,0.0,0.0,0.0,0.0,0.0,0.0
424,0.0,0.0,0.0,0.0,0.0,0.0
425,0.0,0.0,0.0,0.0,0.0,0.0
426,0.0,0.0,0.0,0.0,0.0,0.0
427,0.0,0.0,0.0,0.0,0.0,0.0
428,0.0,0.0,0.0,0.0,0.0,0.0
429,0.0,0.0,0.0,0.0,0.0,0.0
430,0.0,0.0,0.0,0.0,0.0,0.0
431,0.0,0.0,0.0,0.0,0.0,0.0
432,0.0,0.0,0.0,0.0,0.0,0.0
433,0.0,0.0,0.0,0.0,0.0,0.0
434,0.0,0.0,0.0,0.0,0.0,0.0
435,0.0,0.0,0.0,0.0,0.0,0.0
436,0.0,0.0,0.0,0.0,0.0,0.0
437,0.0,0.0,0.0,0.0,0.0,0.0
438,0.0,0.0,0.0,0.0,0.0,0.0
439,0.0,0.0,0.0,0.0,0.0,0.0
440,0.0,0.0,0.0,0.0,0.0,0.0
441,0.0,0.0,0.0,0.0,0.0,0.0
442,0.0,0.0,0.0,0.0,0.0,0.0
443,0.0,0.0,0.0,0.0,0.0,0.0
444,0.0,0.0,0.0,0.0,0.0,0.0
445,0.0,0.0,0.0,0.0,0.0,0.0
446,0.0,0.0,0.0,0.0,0.0,0.0
447,0.0,0.0,0.0,0.0,0.0,0.0
448,0.0,0.0,0.0,0.0,0.0,0.0
449,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0,0.0,0.0
451,0.0,0.0,0.0,0.0,0.0,0.0
452,0.0,0.0,0.0,0.0,0.0,0.0
453,0.0,0.0,0.0,0.0,0.0,0.0
454,0.0,0.0,0.0,0.0,0.0,0.0
455,0.0,0.0,0.0,0.0,0.0,0.0
456,0.0,0.0,0.0,0.0,0.0,0.0
457,0.0,0.0,0.0,0.0,0.0,0.0
458,0.0,0.0,0.0,0.0,0.0,0.0
459,0.0,0.0,0.0,0.0,0.0,0.0
460,0.0,0.0,0.0,0.0,0.0,0.0
461,0.0,0.0,0.0,0.0,0.0,0.0
462,0.0,0.0,0.0,0.0,0.0,0.0
463,0.0,0.0,0.0,0.0,0.0,0.0
464,0.0,0.0,0.0,0.0,0.0,0.0
465,0.0,0.0,0.0,0.0,0.0,0.0
466,0.0,0.0,0.0,0.0,0.0,0.0
467,0.0,0.0,0.0,0.0,0.0,0.0
468,0.0,0.0,0.0,0.0,0.0,0.0
469,0.0,0.0,0.0,0.0,0.0,0.0
470,0.0,0.0,0.0,0.0,0.0,0.0
471,0.0,0.0,0.0,0.0,0.0,0.0
472,0.0,0.0,0.0,0.0,0.0,0.0
473,0.0,0.0,0.0,0.0,0.0,0.0
474,0.0,0.0,0.0,0.0,0.0,0.0
475,0.0,0.0,0.0,0.0,0.0,0.0
476,0.0,0.0,0.0,0.0,0.0,0.0
477,0.0,0.0,0.0,0.0,0.0,0.0
478,0.0,0.0,0.0,0.0,0.0,0.0
479,0.0,0.0,0.0,0.0,0.0,0.0
480,0.0,0.0,0.0,0.0,0.0,0.0
481,0.0,0.0,0.0,0.0,0.0,0.0
482,0.0,0.0,0.0,0.0,0.0,0.0
483,0.0,0.0,0.0,0.0,0.0,0.0
484,0.0,0.0,0.0,0.0,0.0,0.0
485,0.0,0.0,0.0,0.0,0.0,0.0
486,0.0,0.0,0.0,0.0,0.0,0.0
487,0.0,0.0,0.0,0.0,0.0,0.0
488,0.0,0.0,0.0,0.0,0.0,0.0
489,0.0,0.0,0.0,0.0,0.0,0.0
490,0.0,0.0,0.0,0.0,0.0,0.0
491,0.0,0.0,0.0,0.0,0.0,0.0
492,0.0,0.0,0.0,0.0,0.0,0.0
493,0.0,0.0,0.0,0.0,0.0,0.0
494,0.0,0.0,0.0,0.0,0.0,0.0
495,0.0,0.0,0.0,0.0,0.0,0.0
496,0.0,0.0,0.0,0.0,0.0,0.0
497,0.0,0.0,0.0,0.0,0.0,0.0
498,0.0,0.0,0.0,0.0,0.0,0.0
499,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_1000.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,-409.79974365234375,-362.651611328125,-41.10515213012695,-42.21038055419922,0.9999891519546509,0.0006382392020896077
400,-410.6925964355469,-363.20330810546875,-41.164405822753906,-42.373687744140625,0.9999894499778748,0.0006382392020896077
401,-410.279296875,-362.9987487792969,-41.05746078491211,-42.22430419921875,0.9999897480010986,0.0006382392020896077
402,-410.562255859375,-362.8656005859375,-41.07667922973633,-42.27796173095703,0.9999900460243225,0.0006382392020896077
403,-411.44464111328125,-364.4697265625,-40.745521545410156,-41.897491455078125,0.9999902844429016,0.0006382392020896077
404,-409.44525146484375,-361.3275451660156,-41.17156982421875,-42.375274658203125,0.9999905824661255,0.0006382392020896077
405,-410.8601989746094,-363.189697265625,-41.01422882080078,-42.1400260925293,0.9999908208847046,0.0006382392020896077
406,-410.92266845703125,-363.4758605957031,-40.72818374633789,-41.96061325073242,0.9999911189079285,0.0006382392020896077
407,-409.38592529296875,-361.7513732910156,-41.229312896728516,-42.42149353027344,0.9999913573265076,0.0006382392020896077
408,-411.058349609375,-363.230712890625,-40.78705978393555,-42.0442008972168,0.9999915957450867,0.0006382392020896077
409,-409.8144836425781,-362.1517028808594,-41.25016784667969,-42.40549087524414,0.9999918341636658,0.0006382392020896077
410,-410.20697021484375,-361.9524841308594,-40.9603157043457,-42.2602424621582,0.9999920725822449,0.0006382392020896077
411,-409.5138854980469,-362.7365417480469,-41.315120697021484,-42.44160461425781,0.999992311000824,0.0006382392020896077
412,-411.4090576171875,-363.72216796875,-40.697715759277344,-41.794673919677734,0.9999924898147583,0.0006382392020896077
413,-411.0247497558594,-363.1456604003906,-40.94536590576172,-42.123050689697266,0.9999927282333374,0.0006382392020896077
414,-411.16241455078125,-363.3473815917969,-40.574520111083984,-41.724952697753906,0.9999929070472717,0.0006382392020896077
415,-410.4552917480469,-362.5521545410156,-41.034698486328125,-42.31858444213867,0.9999931454658508,0.0006382392020896077
416,-410.8878173828125,-363.74591064453125,-41.116180419921875,-42.44121170043945,0.9999933242797852,0.0006382392020896077
417,-410.80206298828125,-363.2646789550781,-40.69800567626953,-42.065399169921875,0.9999935030937195,0.0006382392020896077
418,-410.8194885253906,-362.9587097167969,-41.04373550415039,-42.4045524597168,0.9999936819076538,0.0006382392020896077
419,-410.9685363769531,-363.7127990722656,-40.94300079345703,-42.16975402832031,0.9999938607215881,0.0006382392020896077
420,-410.5308532714844,-362.47412109375,-40.94026565551758,-42.065330505371094,0.9999940395355225,0.0006382392020896077
421,-410.356689453125,-362.6811218261719,-41.11815643310547,-42.39320373535156,0.9999942183494568,0.0006382392020896077
422,-410.1364440917969,-362.060791015625,-40.68845748901367,-41.90756607055664,0.9999943971633911,0.0006382392020896077
423,-409.69622802734375,-361.7749938964844,-41.28901672363281,-42.67744827270508,0.9999945163726807,0.0006382392020896077
424,-408.4013977050781,-360.5946044921875,-41.7353401184082,-43.087711334228516,0.999994695186615,0.0006382392020896077
425,-411.3857727050781,-363.82818603515625,-40.697139739990234,-41.998966217041016,0.9999948143959045,0.0006382392020896077
426,-409.90106201171875,-361.82666015625,-41.26704025268555,-42.61585998535156,0.9999949932098389,0.0006382392020896077
427,-409.43975830078125,-361.5999450683594,-41.18851852416992,-42.46146011352539,0.9999951124191284,0.0006382392020896077
428,-410.9859619140625,-362.7929992675781,-40.621219635009766,-41.8094482421875,0.999995231628418,0.0006127096130512655
429,-411.86895751953125,-364.53546142578125,-41.0602912902832,-42.31668472290039,0.9999954104423523,0.0006127096130512655
430,-409.7587890625,-363.0021057128906,-41.15040588378906,-42.46866226196289,0.9999955296516418,0.0006127096130512655
431,-410.3979797363281,-363.0396728515625,-41.18080139160156,-42.392452239990234,0.9999956488609314,0.0006127096130512655
432,-410.09552001953125,-362.28375244140625,-41.21731185913086,-42.612022399902344,0.999995768070221,0.0006127096130512655
433,-411.57916259765625,-364.3192443847656,-40.510223388671875,-41.79410934448242,0.9999958872795105,0.0006127096130512655
434,-409.37652587890625,-361.097412109375,-41.272457122802734,-42.6751594543457,0.9999960064888,0.0006127096130512655
435,-410.87701416015625,-362.8049011230469,-40.673648834228516,-41.91632843017578,0.9999961256980896,0.0006127096130512655
436,-411.0155029296875,-363.28240966796875,-41.25617980957031,-42.395179748535156,0.9999962449073792,0.0006127096130512655
437,-409.30816650390625,-361.364501953125,-41.2140998840332,-42.646728515625,0.9999963045120239,0.0006127096130512655
438,-410.7562561035156,-362.3887939453125,-40.80343246459961,-42.126869201660156,0.9999964237213135,0.0006127096130512655
439,-411.3539123535156,-363.1113586425781,-40.60831069946289,-41.95737075805664,0.999996542930603,0.0006127096130512655
440,-411.7970275878906,-364.0264587402344,-40.5880126953125,-41.9140625,0.9999966621398926,0.0006127096130512655
441,-410.52813720703125,-362.8730773925781,-40.59303665161133,-41.90723419189453,0.9999967217445374,0.0006127096130512655
442,-409.22637939453125,-361.5064697265625,-41.012657165527344,-42.39533996582031,0.9999968409538269,0.0006127096130512655
443,-412.1116027832031,-364.1313781738281,-40.68193817138672,-41.94023513793945,0.9999969005584717,0.0006127096130512655
444,-409.8835144042969,-361.96759033203125,-41.344974517822266,-42.63821029663086,0.9999970197677612,0.0006127096130512655
445,-409.5324401855469,-361.3923034667969,-41.26810836791992,-42.51599884033203,0.999997079372406,0.0006127096130512655
446,-409.27191162109375,-360.7519226074219,-41.14185333251953,-42.48018264770508,0.9999971389770508,0.0006127096130512655
447,-410.2752380371094,-362.67156982421875,-41.37544250488281,-42.66123580932617,0.9999972581863403,0.0006127096130512655
448,-410.1171875,-362.2662048339844,-41.088809967041016,-42.3973503112793,0.9999973177909851,0.0006127096130512655
449,-409.8653869628906,-362.56805419921875,-41.45127868652344,-42.80094909667969,0.9999973773956299,0.0006127096130512655
450,-412.0597839355469,-365.06005859375,-40.351741790771484,-41.66126251220703,0.9999974966049194,0.0006127096130512655
451,-408.5148620605469,-361.0414733886719,-41.825706481933594,-43.22157287597656,0.9999975562095642,0.0006127096130512655
452,-411.119140625,-363.3967590332031,-40.93983840942383,-42.26405334472656,0.999997615814209,0.0006127096130512655
453,-410.4588317871094,-362.795166015625,-40.87860870361328,-42.20955276489258,0.9999976754188538,0.0006127096130512655
454,-408.9343566894531,-360.8088684082031,-41.322383880615234,-42.58053970336914,0.9999977350234985,0.0006127096130512655
455,-409.5729064941406,-361.514892578125,-41.100101470947266,-42.42767333984375,0.9999977946281433,0.0006127096130512655
456,-410.1886901855469,-362.4029846191406,-41.041015625,-42.346893310546875,0.9999978542327881,0.0006127096130512655
457,-412.7598571777344,-365.5351257324219,-40.29951477050781,-41.657005310058594,0.9999979138374329,0.0006127096130512655
458,-408.4475402832031,-361.3053894042969,-41.538368225097656,-42.93391418457031,0.9999979734420776,0.0006127096130512655
459,-411.34228515625,-364.697998046875,-41.13948059082031,-42.42881393432617,0.9999980330467224,0.0006127096130512655
460,-410.5745544433594,-362.6485900878906,-41.06349563598633,-42.366310119628906,0.9999980926513672,0.0006127096130512655
461,-410.20867919921875,-362.59759521484375,-41.1146125793457,-42.563865661621094,0.999998152256012,0.0006127096130512655
462,-412.1993408203125,-364.17694091796875,-40.394630432128906,-41.6137580871582,0.9999982118606567,0.0006127096130512655
463,-409.5473937988281,-362.3051452636719,-41.587181091308594,-42.9530029296875,0.9999982714653015,0.0006127096130512655
464,-410.65032958984375,-362.9556884765625,-40.780147552490234,-42.05179214477539,0.9999983310699463,0.00058820127742365
465,-411.1104431152344,-363.3823547363281,-41.00055694580078,-42.32758712768555,0.9999983310699463,0.00058820127742365
466,-410.0551452636719,-361.7552185058594,-40.92124557495117,-42.2764778137207,0.9999983906745911,0.00058820127742365
467,-409.53155517578125,-362.24078369140625,-41.463233947753906,-42.91456604003906,0.9999984502792358,0.00058820127742365
468,-411.545654296875,-364.1743469238281,-40.71870422363281,-41.98761749267578,0.9999985098838806,0.00058820127742365
469,-409.7383117675781,-362.38958740234375,-41.238834381103516,-42.639286041259766,0.9999985098838806,0.00058820127742365
470,-409.8326110839844,-361.90887451171875,-40.990013122558594,-42.27492141723633,0.9999985694885254,0.00058820127742365
471,-410.3705139160156,-362.72015380859375,-41.03885269165039,-42.350223541259766,0.9999986290931702,0.00058820127742365
472,-412.66107177734375,-365.1170654296875,-40.46251678466797,-41.828548431396484,0.9999986290931702,0.00058820127742365
473,-410.3107604980469,-362.79718017578125,-41.194305419921875,-42.61568069458008,0.9999986886978149,0.00058820127742365
474,-410.65704345703125,-362.5678405761719,-40.711273193359375,-42.10245895385742,0.9999987483024597,0.00058820127742365
475,-410.4811706542969,-363.1069030761719,-40.99430465698242,-42.42298889160156,0.9999987483024597,0.00058820127742365
476,-410.30181884765625,-363.127197265625,-41.124385833740234,-42.499183654785156,0.9999988079071045,0.00058820127742365
477,-410.1180725097656,-363.0287170410156,-40.90409851074219,-42.27836608886719,0.9999988079071045,0.00058820127742365
478,-409.3841857910156,-362.2294006347656,-41.323673248291016,-42.66374969482422,0.9999988675117493,0.00058820127742365
479,-409.1803894042969,-361.9262390136719,-41.44691848754883,-42.81351089477539,0.9999988675117493,0.00058820127742365
480,-410.6572570800781,-363.113525390625,-40.84599685668945,-42.33740997314453,0.999998927116394,0.00058820127742365
481,-409.8489685058594,-362.824951171875,-41.182708740234375,-42.4642448425293,0.9999989867210388,0.00058820127742365
482,-409.695068359375,-361.40185546875,-41.126991271972656,-42.52737808227539,0.9999989867210388,0.00058820127742365
483,-410.1455383300781,-362.5881652832031,-40.935001373291016,-42.22888946533203,0.9999989867210388,0.00058820127742365
484,-408.99774169921875,-361.37408447265625,-41.289459228515625,-42.6820068359375,0.9999990463256836,0.00058820127742365
485,-411.609130859375,-364.1832275390625,-40.5323486328125,-41.842620849609375,0.9999990463256836,0.00058820127742365
486,-411.3975524902344,-364.5519714355469,-40.615440368652344,-41.96431350708008,0.9999991059303284,0.00058820127742365
487,-410.2404479980469,-362.6065368652344,-41.09977722167969,-42.476322174072266,0.9999991059303284,0.00058820127742365
488,-409.56072998046875,-362.21917724609375,-41.44623947143555,-42.93777847290039,0.9999991655349731,0.00058820127742365
489,-409.0222473144531,-361.1047668457031,-41.14328384399414,-42.43962860107422,0.9999991655349731,0.00058820127742365
490,-409.7641296386719,-362.4793701171875,-41.15925216674805,-42.62955856323242,0.9999991655349731,0.00058820127742365
491,-409.5007629394531,-362.11383056640625,-41.114830017089844,-42.43755340576172,0.9999992251396179,0.00058820127742365
492,-408.73248291015625,-361.6642150878906,-41.22307586669922,-42.75384521484375,0.9999992251396179,0.00058820127742365
493,-411.0394592285156,-364.241943359375,-40.735260009765625,-42.00634765625,0.9999992847442627,0.00058820127742365
494,-411.13665771484375,-364.608642578125,-40.73258590698242,-41.99597930908203,0.9999992847442627,0.00058820127742365
495,-410.28204345703125,-362.9585266113281,-41.127540588378906,-42.44663619995117,0.9999992847442627,0.00058820127742365
496,-410.5779724121094,-363.1277160644531,-40.92522048950195,-42.232933044433594,0.9999993443489075,0.00058820127742365
497,-409.1064758300781,-362.43218994140625,-41.19172286987305,-42.600379943847656,0.9999993443489075,0.00058820127742365
498,-409.9724426269531,-363.22314453125,-40.83102035522461,-42.25932312011719,0.9999993443489075,0.00058820127742365
499,-411.3802490234375,-363.9178466796875,-40.626556396484375,-41.94717025756836,0.9999994039535522,0.0005646731588058174
500,-410.2974853515625,-363.16754150390625,-41.204769134521484,-42.5849723815918,0.9999994039535522,0.0005646731588058174
501,-410.9607238769531,-363.6488037109375,-40.62722396850586,-42.04940414428711,0.9999994039535522,0.0005646731588058174
502,-408.7140197753906,-361.2187194824219,-41.49597930908203,-43.01335525512695,0.9999994039535522,0.0005646731588058174
503,-411.28271484375,-363.4673156738281,-41.019981384277344,-42.417198181152344,0.999999463558197,0.0005646731588058174
504,-409.7900390625,-362.4416809082031,-41.05461883544922,-42.37464904785156,0.999999463558197,0.0005646731588058174
505,-410.9202575683594,-363.8889465332031,-41.150779724121094,-42.575294494628906,0.999999463558197,0.0005646731588058174
506,-409.3270568847656,-361.6954650878906,-41.29607391357422,-42.69908905029297,0.999999463558197,0.0005646731588058174
507,-411.6617431640625,-365.39678955078125,-40.75909423828125,-42.109371185302734,0.9999995231628418,0.0005646731588058174
508,-409.7455139160156,-363.2772216796875,-41.13307571411133,-42.460716247558594,0.9999995231628418,0.0005646731588058174
509,-409.34393310546875,-361.7970275878906,-41.187374114990234,-42.60164260864258,0.9999995231628418,0.0005646731588058174
510,-411.6495361328125,-365.1051025390625,-40.89175033569336,-42.224754333496094,0.9999995231628418,0.0005646731588058174
511,-409.58099365234375,-362.80401611328125,-41.029510498046875,-42.328216552734375,0.9999995827674866,0.0005646731588058174
512,-411.1842956542969,-363.88031005859375,-41.14612579345703,-42.53176498413086,0.9999995827674866,0.0005646731588058174
513,-410.4179382324219,-362.8839111328125,-40.81772232055664,-42.24960708618164,0.9999995827674866,0.0005646731588058174
514,-409.6475830078125,-362.898193359375,-41.301753997802734,-42.60519790649414,0.9999995827674866,0.0005646731588058174
515,-409.927490234375,-362.63006591796875,-41.0005989074707,-42.42872619628906,0.9999995827674866,0.0005646731588058174
516,-410.35235595703125,-363.0515441894531,-41.00225830078125,-42.37636184692383,0.9999996423721313,0.0005646731588058174
517,-409.1911926269531,-361.318115234375,-41.4317626953125,-43.033287048339844,0.9999996423721313,0.0005646731588058174
518,-411.5183410644531,-364.2071228027344,-40.57249450683594,-41.9166259765625,0.9999996423721313,0.0005646731588058174
519,-409.51995849609375,-362.5747375488281,-41.2373161315918,-42.7418098449707,0.9999996423721313,0.0005646731588058174
520,-410.2391662597656,-363.510498046875,-40.923404693603516,-42.382083892822266,0.9999996423721313,0.0005646731588058174
521,-410.5299377441406,-363.05841064453125,-40.80867385864258,-42.17381286621094,0.9999996423721313,0.0005646731588058174
522,-409.0259094238281,-362.1136474609375,-41.229156494140625,-42.70270919799805,0.9999997019767761,0.0005646731588058174
523,-412.1429138183594,-365.5615539550781,-40.68110656738281,-42.02680969238281,0.9999997019767761,0.0005646731588058174
524,-410.5115966796875,-362.83074951171875,-40.77845764160156,-42.22822952270508,0.9999997019767761,0.0005646731588058174
525,-410.1163024902344,-362.4869689941406,-40.84471130371094,-42.22047424316406,0.9999997019767761,0.0005646731588058174
526,-408.79388427734375,-361.1242370605469,-41.47663116455078,-42.850948333740234,0.9999997019767761,0.0005646731588058174
527,-410.14251708984375,-363.1374816894531,-41.04818344116211,-42.542179107666016,0.9999997019767761,0.0005646731588058174
528,-409.3646240234375,-361.9942932128906,-41.36980056762695,-42.73014450073242,0.9999997019767761,0.0005646731588058174
529,-410.37225341796875,-363.22906494140625,-40.73133087158203,-42.12645721435547,0.9999997615814209,0.0005646731588058174
530,-411.1331787109375,-363.8331298828125,-40.73255920410156,-42.12323760986328,0.9999997615814209,0.0005646731588058174
531,-410.00933837890625,-362.49212646484375,-41.213523864746094,-42.6175422668457,0.9999997615814209,0.0005646731588058174
532,-409.4317932128906,-362.1841735839844,-41.00890350341797,-42.39569854736328,0.9999997615814209,0.0005646731588058174
533,-409.1807556152344,-362.5170593261719,-41.629783630371094,-43.119503021240234,0.9999997615814209,0.0005646731588058174
534,-409.5723876953125,-362.33477783203125,-40.97588348388672,-42.33628463745117,0.9999997615814209,0.0005646731588058174
535,-409.2408447265625,-362.60821533203125,-41.4055290222168,-42.7752571105957,0.9999997615814209,0.0005420861998572946
536,-410.55926513671875,-363.0849609375,-40.88260269165039,-42.158302307128906,0.9999997615814209,0.0005420861998572946
537,-410.3432312011719,-363.3019104003906,-40.99774932861328,-42.278133392333984,0.9999997615814209,0.0005420861998572946
538,-409.9130554199219,-362.8681335449219,-41.08191680908203,-42.57583236694336,0.9999998211860657,0.0005420861998572946
539,-410.2376708984375,-362.7936706542969,-41.1275634765625,-42.509742736816406,0.9999998211860657,0.0005420861998572946
540,-409.6310729980469,-361.8578796386719,-41.042938232421875,-42.46309280395508,0.9999998211860657,0.0005420861998572946
541,-410.45269775390625,-363.2032470703125,-41.191375732421875,-42.6807975769043,0.9999998211860657,0.0005420861998572946
542,-411.6527099609375,-364.6239929199219,-40.81352615356445,-42.195068359375,0.9999998211860657,0.0005420861998572946
543,-410.52081298828125,-363.55889892578125,-41.135562896728516,-42.60094451904297,0.9999998211860657,0.0005420861998572946
544,-409.4754638671875,-361.9676513671875,-41.21021270751953,-42.564842224121094,0.9999998211860657,0.0005420861998572946
545,-410.918212890625,-363.7465515136719,-40.78514862060547,-42.163047790527344,0.9999998211860657,0.0005420861998572946
546,-411.88592529296875,-364.779052734375,-40.51415252685547,-41.909854888916016,0.9999998211860657,0.0005420861998572946
547,-409.5155944824219,-362.35711669921875,-40.93461990356445,-42.409061431884766,0.9999998211860657,0.0005420861998572946
548,-410.0652160644531,-363.0256042480469,-40.86565399169922,-42.32396697998047,0.9999998211860657,0.0005420861998572946
549,-409.4377746582031,-362.1814880371094,-41.17066192626953,-42.72202682495117,0.9999998211860657,0.0005420861998572946
550,-409.2502746582031,-362.343505859375,-41.3931884765625,-42.833030700683594,0.9999998807907104,0.0005420861998572946
551,-409.1915588378906,-362.12030029296875,-41.18413543701172,-42.70164108276367,0.9999998807907104,0.0005420861998572946
552,-410.444091796875,-363.0467834472656,-41.08320617675781,-42.492286682128906,0.9999998807907104,0.0005420861998572946
553,-409.5643310546875,-362.6250305175781,-41.05767059326172,-42.5650634765625,0.9999998807907104,0.0005420861998572946
554,-409.4049987792969,-362.6510314941406,-41.15061569213867,-42.61623764038086,0.9999998807907104,0.0005420861998572946
555,-410.5646057128906,-363.5220642089844,-41.03171920776367,-42.53058624267578,0.9999998807907104,0.0005420861998572946
556,-410.56964111328125,-363.6280517578125,-40.89702224731445,-42.29685974121094,0.9999998807907104,0.0005420861998572946
557,-409.4790344238281,-362.1875305175781,-41.2727165222168,-42.79536819458008,0.9999998807907104,0.0005420861998572946
558,-410.8713684082031,-363.7493896484375,-41.087406158447266,-42.66397476196289,0.9999998807907104,0.0005420861998572946
559,-409.1924743652344,-362.3527526855469,-41.15937805175781,-42.637603759765625,0.9999998807907104,0.0005420861998572946
560,-410.1266174316406,-363.3150939941406,-41.01376724243164,-42.45728302001953,0.9999998807907104,0.0005420861998572946
561,-410.8042297363281,-363.86907958984375,-40.72599411010742,-42.089599609375,0.9999998807907104,0.0005420861998572946
562,-410.1323547363281,-362.9993896484375,-41.13459777832031,-42.56135177612305,0.9999998807907104,0.0005420861998572946
563,-410.1369934082031,-363.53460693359375,-41.184242248535156,-42.61857604980469,0.9999998807907104,0.0005420861998572946
564,-411.1980895996094,-363.5436706542969,-40.954586029052734,-42.46345520019531,0.9999998807907104,0.0005420861998572946
565,-411.5077209472656,-364.54302978515625,-40.600032806396484,-41.99552536010742,0.9999998807907104,0.0005420861998572946
566,-409.40704345703125,-361.93865966796875,-41.23271560668945,-42.64244079589844,0.9999998807907104,0.0005420861998572946
567,-410.3269958496094,-364.0548095703125,-41.30241012573242,-42.74714660644531,0.9999999403953552,0.0005420861998572946
568,-410.58746337890625,-363.74603271484375,-40.90705108642578,-42.282474517822266,0.9999999403953552,0.0005420861998572946
569,-409.0675354003906,-362.5549621582031,-41.36912155151367,-42.78065490722656,0.9999999403953552,0.0005420861998572946
570,-412.13470458984375,-364.4830322265625,-40.62205123901367,-42.10736846923828,0.9999999403953552,0.0005420861998572946
571,-410.1181640625,-363.2909240722656,-41.121273040771484,-42.52254104614258,0.9999999403953552,0.0005204027402214706
572,-408.87506103515625,-361.2038879394531,-41.28954315185547,-42.8376579284668,0.9999999403953552,0.0005204027402214706
573,-410.07354736328125,-362.30072021484375,-40.90957260131836,-42.37726593017578,0.9999999403953552,0.0005204027402214706
574,-410.6673278808594,-364.1221618652344,-41.220943450927734,-42.76576232910156,0.9999999403953552,0.0005204027402214706
575,-410.2439880371094,-362.8834533691406,-40.77178955078125,-42.238590240478516,0.9999999403953552,0.0005204027402214706
576,-408.77081298828125,-361.6831970214844,-41.465248107910156,-43.102439880371094,0.9999999403953552,0.0005204027402214706
577,-411.80377197265625,-364.5845947265625,-40.739959716796875,-42.21053695678711,0.9999999403953552,0.0005204027402214706
578,-410.7965087890625,-363.3160705566406,-40.71757888793945,-42.13926315307617,0.9999999403953552,0.0005204027402214706
579,-409.7279968261719,-362.87310791015625,-41.21355438232422,-42.841007232666016,0.9999999403953552,0.0005204027402214706
580,-409.8373107910156,-362.21331787109375,-41.00210952758789,-42.5186653137207,0.9999999403953552,0.0005204027402214706
581,-409.8883361816406,-362.8602600097656,-41.23478317260742,-42.73491668701172,0.9999999403953552,0.0005204027402214706
582,-408.8966369628906,-361.8465270996094,-41.14951705932617,-42.6566276550293,0.9999999403953552,0.0005204027402214706
583,-409.10003662109375,-362.2549743652344,-41.06550216674805,-42.626007080078125,0.9999999403953552,0.0005204027402214706
584,-410.17730712890625,-363.1782531738281,-40.963829040527344,-42.39759063720703,0.9999999403953552,0.0005204027402214706
585,-409.5060119628906,-362.60699462890625,-41.48412322998047,-43.04308319091797,0.9999999403953552,0.0005204027402214706
586,-410.059326171875,-362.9635314941406,-41.13766860961914,-42.65683364868164,0.9999999403953552,0.0005204027402214706
587,-411.7658386230469,-364.2764587402344,-40.845149993896484,-42.40311050415039,0.9999999403953552,0.0005204027402214706
588,-410.30426025390625,-363.2681579589844,-40.99481201171875,-42.54412078857422,0.9999999403953552,0.0005204027402214706
589,-409.50115966796875,-362.41326904296875,-41.2382926940918,-42.71407699584961,0.9999999403953552,0.0005204027402214706
590,-407.79034423828125,-360.4378662109375,-41.6143684387207,-43.184757232666016,0.9999999403953552,0.0005204027402214706
591,-411.61676025390625,-364.748291015625,-41.1445198059082,-42.61801528930664,0.9999999403953552,0.0005204027402214706
592,-408.85076904296875,-362.12725830078125,-41.260841369628906,-42.83988571166992,0.9999999403953552,0.0005204027402214706
593,-410.2803649902344,-363.0361022949219,-40.86797332763672,-42.39163589477539,0.9999999403953552,0.0005204027402214706
594,-409.8553466796875,-362.943603515625,-41.11042404174805,-42.58167266845703,0.9999999403953552,0.0005204027402214706
595,-409.2758483886719,-362.59405517578125,-41.28737258911133,-42.75483322143555,0.9999999403953552,0.0005204027402214706
596,-411.3827209472656,-364.9295959472656,-40.826175689697266,-42.25593948364258,0.9999999403953552,0.0005204027402214706
597,-411.1206359863281,-363.96624755859375,-41.080989837646484,-42.572418212890625,0.9999999403953552,0.0005204027402214706
598,-409.3277587890625,-362.3845520019531,-41.214508056640625,-42.726707458496094,0.9999999403953552,0.0005204027402214706
599,-410.988037109375,-364.379150390625,-40.91587829589844,-42.29795837402344,0.9999999403953552,0.0005204027402214706
600,-409.6713562011719,-362.7738037109375,-40.825218200683594,-42.3900032043457,0.9999999403953552,0.0005204027402214706
601,-409.1659851074219,-362.47161865234375,-41.46513748168945,-42.984161376953125,0.9999999403953552,0.0005204027402214706
602,-411.4961242675781,-364.7462158203125,-40.83112716674805,-42.26529312133789,0.9999999403953552,0.0005204027402214706
603,-409.41558837890625,-363.0454406738281,-41.18582534790039,-42.64531707763672,0.9999999403953552,0.0005204027402214706
604,-411.6944885253906,-365.0645446777344,-40.4704704284668,-41.89604568481445,0.9999999403953552,0.0005204027402214706
605,-410.12811279296875,-363.4259948730469,-40.897560119628906,-42.47108840942383,0.9999999403953552,0.0005204027402214706
606,-410.29449462890625,-363.2853698730469,-41.06078338623047,-42.64982986450195,1.0,0.0005204027402214706
607,-408.83917236328125,-361.70135498046875,-41.53516387939453,-43.098350524902344,1.0,0.0004995866329409182
608,-409.673828125,-362.4048767089844,-40.862281799316406,-42.30057144165039,1.0,0.0004995866329409182
609,-410.61175537109375,-363.772705078125,-41.230777740478516,-42.74811935424805,1.0,0.0004995866329409182
610,-409.86273193359375,-363.2431640625,-40.942665100097656,-42.268829345703125,1.0,0.0004995866329409182
611,-410.25396728515625,-363.3993225097656,-41.19076156616211,-42.78483963012695,1.0,0.0004995866329409182
612,-411.1033630371094,-364.09527587890625,-40.66136932373047,-42.15896987915039,1.0,0.0004995866329409182
613,-409.9520568847656,-362.5876770019531,-40.88840103149414,-42.402809143066406,1.0,0.0004995866329409182
614,-411.12176513671875,-364.20257568359375,-40.909976959228516,-42.27239227294922,1.0,0.0004995866329409182
615,-409.1329650878906,-361.92584228515625,-41.13456726074219,-42.74164581298828,1.0,0.0004995866329409182
616,-410.36090087890625,-363.80218505859375,-41.03800582885742,-42.50362777709961,1.0,0.0004995866329409182
617,-410.7515869140625,-364.0848083496094,-40.876102447509766,-42.36246871948242,1.0,0.0004995866329409182
618,-410.0603942871094,-362.5956726074219,-40.84804916381836,-42.37347412109375,1.0,0.0004995866329409182
619,-409.3974609375,-362.5310974121094,-41.5430908203125,-43.05452346801758,1.0,0.0004995866329409182
620,-409.61480712890625,-362.9774169921875,-41.2303466796875,-42.798274993896484,1.0,0.0004995866329409182
621,-410.0362548828125,-363.4471435546875,-41.316444396972656,-42.73891067504883,1.0,0.0004995866329409182
622,-409.3512268066406,-361.9364318847656,-41.23026657104492,-42.793697357177734,1.0,0.0004995866329409182
623,-410.8743896484375,-363.7796630859375,-40.97341537475586,-42.40859603881836,1.0,0.0004995866329409182
624,-410.1795349121094,-363.67572021484375,-40.74992370605469,-42.277496337890625,1.0,0.0004995866329409182
625,-409.197509765625,-362.330322265625,-41.367401123046875,-42.94083023071289,1.0,0.0004995866329409182
626,-412.5585021972656,-366.111572265625,-40.65480041503906,-42.009883880615234,1.0,0.0004995866329409182
627,-409.8751525878906,-363.5328369140625,-41.01666259765625,-42.53974914550781,1.0,0.0004995866329409182
628,-411.6378173828125,-366.16864013671875,-40.676090240478516,-42.22026443481445,1.0,0.0004995866329409182
629,-409.21783447265625,-363.49920654296875,-41.256553649902344,-42.87983703613281,1.0,0.0004995866329409182
630,-410.64447021484375,-364.0239562988281,-40.92598342895508,-42.497703552246094,1.0,0.0004995866329409182
631,-410.1671142578125,-363.03851318359375,-41.160606384277344,-42.71797180175781,1.0,0.0004995866329409182
632,-410.57794189453125,-363.62384033203125,-41.13687515258789,-42.59273147583008,1.0,0.0004995866329409182
633,-410.04144287109375,-363.48638916015625,-40.940059661865234,-42.54269027709961,1.0,0.0004995866329409182
634,-409.6276550292969,-362.8200988769531,-41.41663360595703,-42.938655853271484,1.0,0.0004995866329409182
635,-410.9977722167969,-364.5503845214844,-40.81098937988281,-42.24187469482422,1.0,0.0004995866329409182
636,-409.7569885253906,-363.468505859375,-40.840049743652344,-42.31024932861328,1.0,0.0004995866329409182
637,-408.5713806152344,-362.1623229980469,-41.33549118041992,-42.85358428955078,1.0,0.0004995866329409182
638,-411.9084167480469,-365.2771301269531,-41.02650451660156,-42.47526168823242,1.0,0.0004995866329409182
639,-410.0631103515625,-363.78387451171875,-41.01918411254883,-42.50554275512695,1.0,0.0004995866329409182
640,-408.5445861816406,-361.49041748046875,-41.634761810302734,-43.27239990234375,1.0,0.0004995866329409182
641,-410.3778076171875,-363.82421875,-40.8946647644043,-42.370521545410156,1.0,0.0004995866329409182
642,-410.5657043457031,-363.8739318847656,-40.66332244873047,-42.214717864990234,1.0,0.0004796031571459025
643,-411.64617919921875,-366.0072937011719,-40.730430603027344,-42.126827239990234,1.0,0.0004796031571459025
644,-411.03326416015625,-364.695556640625,-40.85243225097656,-42.412235260009766,1.0,0.0004796031571459025
645,-408.7778625488281,-362.8088684082031,-41.53245162963867,-43.10772705078125,1.0,0.0004796031571459025
646,-409.92584228515625,-363.0157165527344,-41.02351379394531,-42.54485321044922,1.0,0.0004796031571459025
647,-410.8446960449219,-363.8872375488281,-40.854591369628906,-42.36363220214844,1.0,0.0004796031571459025
648,-412.1050720214844,-365.433837890625,-40.81129455566406,-42.311622619628906,1.0,0.0004796031571459025
649,-409.19921875,-362.3948059082031,-41.18364334106445,-42.65443420410156,1.0,0.0004796031571459025
650,-410.3605651855469,-363.3615417480469,-41.05110168457031,-42.49671173095703,1.0,0.0004796031571459025
651,-409.8390197753906,-362.6213684082031,-41.16773986816406,-42.69783401489258,1.0,0.0004796031571459025
652,-410.8186340332031,-364.4261779785156,-41.18209457397461,-42.728702545166016,1.0,0.0004796031571459025
653,-409.4095458984375,-362.0179138183594,-41.18405532836914,-42.70207977294922,1.0,0.0004796031571459025
654,-409.7288818359375,-362.9570617675781,-41.254215240478516,-42.8514404296875,1.0,0.0004796031571459025
655,-411.0673522949219,-365.29052734375,-40.87239456176758,-42.3526725769043,1.0,0.0004796031571459025
656,-411.60980224609375,-365.8031921386719,-41.075496673583984,-42.58784866333008,1.0,0.0004796031571459025
657,-409.73052978515625,-362.70123291015625,-41.074527740478516,-42.552215576171875,1.0,0.0004796031571459025
658,-410.0065612792969,-363.6555480957031,-41.047080993652344,-42.56311798095703,1.0,0.0004796031571459025
659,-410.0748291015625,-363.88531494140625,-40.95513916015625,-42.49412155151367,1.0,0.0004796031571459025
660,-409.21820068359375,-362.8543395996094,-41.54905319213867,-43.2305908203125,1.0,0.0004796031571459025
661,-411.4632568359375,-365.7182312011719,-40.47385025024414,-41.85471725463867,1.0,0.0004796031571459025
662,-408.88128662109375,-362.6689453125,-41.33538055419922,-42.923458099365234,1.0,0.0004796031571459025
663,-410.74737548828125,-364.28277587890625,-41.03258514404297,-42.448429107666016,1.0,0.0004796031571459025
664,-409.9308776855469,-363.3316345214844,-41.11980438232422,-42.560203552246094,1.0,0.0004796031571459025
665,-408.6175231933594,-361.5838928222656,-41.1990852355957,-42.6971549987793,1.0,0.0004796031571459025
666,-410.7255859375,-364.1323547363281,-40.95597839355469,-42.462974548339844,1.0,0.0004796031571459025
667,-410.19598388671875,-364.1414794921875,-41.25859451293945,-42.808223724365234,1.0,0.0004796031571459025
668,-409.78369140625,-363.08673095703125,-41.21685028076172,-42.75371551513672,1.0,0.0004796031571459025
669,-410.18670654296875,-363.235107421875,-41.137962341308594,-42.683372497558594,1.0,0.0004796031571459025
670,-410.49945068359375,-364.4168701171875,-40.85081100463867,-42.52830505371094,1.0,0.0004796031571459025
671,-410.4259033203125,-364.1188049316406,-41.178306579589844,-42.758270263671875,1.0,0.0004796031571459025
672,-411.2997741699219,-365.6083068847656,-40.88730239868164,-42.419837951660156,1.0,0.0004796031571459025
673,-408.9862976074219,-362.548583984375,-41.450523376464844,-43.126224517822266,1.0,0.0004796031571459025
674,-411.34490966796875,-365.4715576171875,-40.94669723510742,-42.42926025390625,1.0,0.0004796031571459025
675,-409.97955322265625,-363.8237609863281,-41.02635955810547,-42.59653854370117,1.0,0.0004796031571459025
676,-410.85498046875,-364.43914794921875,-41.10517501831055,-42.646995544433594,1.0,0.0004796031571459025
677,-409.28045654296875,-362.3435363769531,-41.1680793762207,-42.75547790527344,1.0,0.0004796031571459025
678,-410.71429443359375,-364.0452575683594,-40.84442138671875,-42.34870910644531,1.0,0.000460419018054381
679,-409.8910217285156,-363.0785217285156,-40.96076583862305,-42.513954162597656,1.0,0.000460419018054381
680,-409.78082275390625,-363.41839599609375,-41.02467346191406,-42.51070785522461,1.0,0.000460419018054381
681,-410.07061767578125,-364.2779235839844,-41.13313674926758,-42.67609405517578,1.0,0.000460419018054381
682,-411.00018310546875,-364.8169860839844,-40.482269287109375,-41.986515045166016,1.0,0.000460419018054381
683,-408.9431457519531,-361.7758483886719,-41.31966018676758,-42.8698844909668,1.0,0.000460419018054381
684,-410.2340087890625,-363.7138671875,-40.9339599609375,-42.59672164916992,1.0,0.000460419018054381
685,-411.30853271484375,-365.0516662597656,-40.70079803466797,-42.148258209228516,1.0,0.000460419018054381
686,-409.9101867675781,-363.318359375,-40.99372100830078,-42.61090850830078,1.0,0.000460419018054381
687,-411.16082763671875,-364.5535888671875,-40.86322021484375,-42.52421951293945,1.0,0.000460419018054381
688,-410.48236083984375,-363.8374328613281,-40.993289947509766,-42.541439056396484,1.0,0.000460419018054381
689,-409.11199951171875,-363.12591552734375,-41.25786590576172,-42.86799621582031,1.0,0.000460419018054381
690,-411.3488464355469,-365.3265380859375,-41.01313400268555,-42.57880783081055,1.0,0.000460419018054381
691,-410.2285461425781,-363.6949157714844,-41.07364273071289,-42.7144775390625,1.0,0.000460419018054381
692,-409.2181091308594,-362.42742919921875,-41.22864532470703,-42.865291595458984,1.0,0.000460419018054381
693,-409.2025451660156,-362.6242980957031,-41.126651763916016,-42.68361282348633,1.0,0.000460419018054381
694,-411.83929443359375,-365.27947998046875,-40.947227478027344,-42.32931900024414,1.0,0.000460419018054381
695,-410.9043273925781,-364.7364807128906,-40.74235916137695,-42.29764938354492,1.0,0.000460419018054381
696,-410.5152282714844,-364.21295166015625,-41.152008056640625,-42.7442741394043,1.0,0.000460419018054381
697,-411.309814453125,-365.2776184082031,-41.01264190673828,-42.476680755615234,1.0,0.000460419018054381
698,-408.96612548828125,-363.00469970703125,-41.446563720703125,-43.173038482666016,1.0,0.000460419018054381
699,-409.702392578125,-363.7181091308594,-41.166133880615234,-42.79467010498047,1.0,0.000460419018054381
700,-408.7311096191406,-362.5302734375,-41.25850296020508,-42.9742317199707,1.0,0.000460419018054381
701,-410.0773620605469,-363.84027099609375,-41.24155807495117,-42.93645477294922,1.0,0.000460419018054381
702,-409.6029357910156,-363.5978698730469,-41.228729248046875,-42.78573989868164,1.0,0.000460419018054381
703,-409.82537841796875,-363.4075927734375,-41.377506256103516,-43.09331130981445,1.0,0.000460419018054381
704,-412.2029724121094,-365.9674987792969,-40.64565658569336,-42.16378402709961,1.0,0.000460419018054381
705,-409.57354736328125,-363.23248291015625,-41.251129150390625,-42.791229248046875,1.0,0.000460419018054381
706,-409.7123718261719,-363.5755920410156,-41.25032043457031,-42.90270233154297,1.0,0.000460419018054381
707,-411.68121337890625,-365.1810607910156,-40.5465202331543,-41.945343017578125,1.0,0.000460419018054381
708,-409.6729736328125,-363.40716552734375,-41.21311950683594,-42.81550598144531,1.0,0.000460419018054381
709,-409.6463623046875,-363.0793762207031,-41.26947021484375,-42.772823333740234,1.0,0.000460419018054381
710,-410.2210998535156,-363.885009765625,-40.966094970703125,-42.50310134887695,1.0,0.000460419018054381
711,-411.7301330566406,-365.4641418457031,-40.725372314453125,-42.3275260925293,1.0,0.000460419018054381
712,-409.0379943847656,-362.3725891113281,-41.55684280395508,-43.118141174316406,1.0,0.000460419018054381
713,-410.7521667480469,-364.0717468261719,-40.94756317138672,-42.5997428894043,1.0,0.000460419018054381
714,-411.0123291015625,-365.1091003417969,-40.70814895629883,-42.28657531738281,1.0,0.0004420022596605122
715,-409.5847473144531,-363.34686279296875,-41.31803512573242,-43.002838134765625,1.0,0.0004420022596605122
716,-409.7154235839844,-362.85174560546875,-41.26352310180664,-42.89466857910156,1.0,0.0004420022596605122
717,-410.2926025390625,-364.0817565917969,-41.050331115722656,-42.706050872802734,1.0,0.0004420022596605122
718,-411.6751708984375,-365.18829345703125,-40.529747009277344,-42.01216506958008,1.0,0.0004420022596605122
719,-409.8861999511719,-363.759033203125,-41.19181442260742,-42.812801361083984,1.0,0.0004420022596605122
720,-410.9523010253906,-365.0838928222656,-40.92486572265625,-42.55280303955078,1.0,0.0004420022596605122
721,-409.7026672363281,-363.7919921875,-41.06106948852539,-42.72274398803711,1.0,0.0004420022596605122
722,-411.82672119140625,-365.7914123535156,-41.01100158691406,-42.53517532348633,1.0,0.0004420022596605122
723,-409.77276611328125,-363.2796325683594,-41.287139892578125,-42.881587982177734,1.0,0.0004420022596605122
724,-410.392333984375,-364.3879699707031,-40.972965240478516,-42.47747802734375,1.0,0.0004420022596605122
725,-410.0232849121094,-363.77978515625,-41.051822662353516,-42.56959915161133,1.0,0.0004420022596605122
726,-410.6936950683594,-364.58233642578125,-40.52730178833008,-42.00746154785156,1.0,0.0004420022596605122
727,-409.70574951171875,-363.5874328613281,-41.30712127685547,-42.94894790649414,1.0,0.0004420022596605122
728,-410.48504638671875,-363.9624328613281,-40.84059524536133,-42.3876838684082,1.0,0.0004420022596605122
729,-410.3326110839844,-364.01324462890625,-40.93513870239258,-42.61729049682617,1.0,0.0004420022596605122
730,-409.8173828125,-363.7083435058594,-41.21491622924805,-42.859012603759766,1.0,0.0004420022596605122
731,-409.154052734375,-363.30828857421875,-41.12897872924805,-42.79842758178711,1.0,0.0004420022596605122
732,-409.0228271484375,-362.4574890136719,-41.09360122680664,-42.71695327758789,1.0,0.0004420022596605122
733,-410.78680419921875,-364.72613525390625,-40.77139663696289,-42.329437255859375,1.0,0.0004420022596605122
734,-409.2290344238281,-363.3661804199219,-40.9740104675293,-42.514556884765625,1.0,0.0004420022596605122
735,-411.4478454589844,-366.2889709472656,-40.783233642578125,-42.432064056396484,1.0,0.0004420022596605122
736,-410.8153381347656,-365.1058654785156,-40.94028091430664,-42.559783935546875,1.0,0.0004420022596605122
737,-410.5016784667969,-364.80511474609375,-40.968170166015625,-42.53571701049805,1.0,0.0004420022596605122
738,-410.5610046386719,-364.6063232421875,-41.04924392700195,-42.75069046020508,1.0,0.0004420022596605122
739,-411.3445129394531,-365.4489440917969,-40.88578796386719,-42.450809478759766,1.0,0.0004420022596605122
740,-409.552734375,-363.21405029296875,-41.31557846069336,-42.95664596557617,1.0,0.0004420022596605122
741,-410.2543029785156,-364.28021240234375,-41.09375,-42.576210021972656,1.0,0.0004420022596605122
742,-411.26800537109375,-365.7810363769531,-40.98537826538086,-42.628875732421875,1.0,0.0004420022596605122
743,-409.8701171875,-363.74267578125,-41.4417610168457,-43.04893493652344,1.0,0.0004420022596605122
744,-410.18682861328125,-364.1100158691406,-41.155845642089844,-42.71630096435547,1.0,0.0004420022596605122
745,-409.9474182128906,-363.4596252441406,-41.09280776977539,-42.754234313964844,1.0,0.0004420022596605122
746,-411.0209045410156,-365.6719970703125,-41.160194396972656,-42.764862060546875,1.0,0.0004420022596605122
747,-411.42315673828125,-366.2605285644531,-40.977848052978516,-42.59766387939453,1.0,0.0004420022596605122
748,-410.5230712890625,-364.3688049316406,-41.1650390625,-42.84945297241211,1.0,0.0004420022596605122
749,-408.4776611328125,-362.2660827636719,-41.144195556640625,-42.77013397216797,1.0,0.0004243221483193338
750,-411.3020324707031,-365.15997314453125,-40.627655029296875,-42.120567321777344,1.0,0.0004243221483193338
751,-410.5633544921875,-364.3468322753906,-41.14492416381836,-42.83364486694336,1.0,0.0004243221483193338
752,-412.0509338378906,-366.5639953613281,-40.762908935546875,-42.25123596191406,1.0,0.0004243221483193338
753,-410.5079040527344,-364.3265380859375,-41.08045959472656,-42.76731491088867,1.0,0.0004243221483193338
754,-409.7169494628906,-363.7119140625,-41.34047317504883,-42.907196044921875,1.0,0.0004243221483193338
755,-411.5159912109375,-365.39483642578125,-40.844120025634766,-42.39986038208008,1.0,0.0004243221483193338
756,-410.19525146484375,-365.1102600097656,-41.38448715209961,-43.14947509765625,1.0,0.0004243221483193338
757,-410.1746520996094,-364.104736328125,-41.29037857055664,-42.94343185424805,1.0,0.0004243221483193338
758,-409.7243957519531,-363.97393798828125,-41.42483139038086,-43.00481414794922,1.0,0.0004243221483193338
759,-409.3808898925781,-363.7061767578125,-41.14651870727539,-42.747257232666016,1.0,0.0004243221483193338
760,-410.87799072265625,-365.4665832519531,-40.980018615722656,-42.654029846191406,1.0,0.0004243221483193338
761,-411.11468505859375,-365.3595886230469,-40.94681167602539,-42.509803771972656,1.0,0.0004243221483193338
762,-409.9971008300781,-364.51837158203125,-41.03968048095703,-42.65095520019531,1.0,0.0004243221483193338
763,-411.2542419433594,-366.18206787109375,-41.09217071533203,-42.721187591552734,1.0,0.0004243221483193338
764,-408.8733825683594,-362.8612365722656,-41.38644027709961,-42.95583724975586,1.0,0.0004243221483193338
765,-411.8132019042969,-366.06878662109375,-40.80284118652344,-42.344932556152344,1.0,0.0004243221483193338
766,-409.0047302246094,-362.80084228515625,-41.11887741088867,-42.71466827392578,1.0,0.0004243221483193338
767,-410.4108581542969,-364.67218017578125,-41.264991760253906,-42.81966018676758,1.0,0.0004243221483193338
768,-409.5445861816406,-364.2868957519531,-41.307373046875,-42.94205093383789,1.0,0.0004243221483193338
769,-410.89776611328125,-365.3506164550781,-41.057212829589844,-42.598567962646484,1.0,0.0004243221483193338
770,-410.708251953125,-364.5748291015625,-41.05250930786133,-42.675907135009766,1.0,0.0004243221483193338
771,-410.3204345703125,-364.0194396972656,-41.05120086669922,-42.619632720947266,1.0,0.0004243221483193338
772,-411.44439697265625,-364.9790954589844,-40.82701873779297,-42.4740104675293,1.0,0.0004243221483193338
773,-410.52288818359375,-364.9342956542969,-41.16332244873047,-42.786659240722656,1.0,0.0004243221483193338
774,-410.0150451660156,-364.5107116699219,-41.319618225097656,-42.894779205322266,1.0,0.0004243221483193338
775,-411.2525634765625,-364.9994812011719,-40.84797668457031,-42.39787673950195,1.0,0.0004243221483193338
776,-409.80010986328125,-363.46990966796875,-41.05557632446289,-42.597068786621094,1.0,0.0004243221483193338
777,-410.0826110839844,-364.89923095703125,-41.044944763183594,-42.534114837646484,1.0,0.0004243221483193338
778,-410.50604248046875,-365.1036682128906,-41.16571044921875,-42.882667541503906,1.0,0.0004243221483193338
779,-408.80584716796875,-363.16290283203125,-41.23525619506836,-42.79132843017578,1.0,0.0004243221483193338
780,-410.0823059082031,-364.323486328125,-41.0449104309082,-42.66157913208008,1.0,0.0004243221483193338
781,-410.00640869140625,-364.17376708984375,-41.06489181518555,-42.672630310058594,1.0,0.0004243221483193338
782,-409.2856750488281,-364.4940185546875,-41.521812438964844,-43.15568923950195,1.0,0.0004243221483193338
783,-410.6103820800781,-364.368896484375,-40.85194396972656,-42.47842025756836,1.0,0.0004243221483193338
784,-411.38153076171875,-365.5321044921875,-40.703575134277344,-42.26182556152344,1.0,0.0004243221483193338
785,-410.4123229980469,-364.6354064941406,-41.248443603515625,-42.9355583190918,1.0,0.000407349260058254
786,-409.2372741699219,-363.5906677246094,-41.31101989746094,-42.91099166870117,1.0,0.000407349260058254
787,-410.6336975097656,-365.3731689453125,-40.79905319213867,-42.426246643066406,1.0,0.000407349260058254
788,-410.9462890625,-365.84039306640625,-40.89546585083008,-42.550880432128906,1.0,0.000407349260058254
789,-410.3033447265625,-364.5607604980469,-41.03778076171875,-42.741546630859375,1.0,0.000407349260058254
790,-410.6336975097656,-365.4282531738281,-40.8321533203125,-42.511539459228516,1.0,0.000407349260058254
791,-409.9644775390625,-364.423583984375,-41.20652389526367,-42.819740295410156,1.0,0.000407349260058254
792,-410.4825134277344,-365.0352478027344,-41.18305587768555,-42.78667449951172,1.0,0.000407349260058254
793,-409.54302978515625,-364.3398742675781,-41.10129165649414,-42.86591720581055,1.0,0.000407349260058254
794,-411.0146789550781,-364.96734619140625,-40.95150375366211,-42.63239669799805,1.0,0.000407349260058254
795,-409.6288146972656,-363.79510498046875,-41.25335693359375,-42.92884063720703,1.0,0.000407349260058254
796,-410.230712890625,-364.3454284667969,-41.23751449584961,-42.94288635253906,1.0,0.000407349260058254
797,-410.7963562011719,-365.22314453125,-41.14515686035156,-42.86588668823242,1.0,0.000407349260058254
798,-410.49505615234375,-364.8822326660156,-40.975921630859375,-42.567195892333984,1.0,0.000407349260058254
799,-409.1043395996094,-363.29046630859375,-41.28827667236328,-43.04872512817383,1.0,0.000407349260058254
800,-409.7462158203125,-364.1785583496094,-41.02163314819336,-42.67782974243164,1.0,0.000407349260058254
801,-410.0338134765625,-364.6377868652344,-41.240238189697266,-42.907989501953125,1.0,0.000407349260058254
802,-411.46368408203125,-366.3135681152344,-40.85491180419922,-42.476783752441406,1.0,0.000407349260058254
803,-410.13287353515625,-364.41143798828125,-40.983680725097656,-42.667724609375,1.0,0.000407349260058254
804,-410.0335998535156,-364.59625244140625,-41.179290771484375,-42.90727233886719,1.0,0.000407349260058254
805,-412.04278564453125,-366.1246337890625,-40.81085968017578,-42.43499755859375,1.0,0.000407349260058254
806,-409.1429748535156,-363.2917175292969,-41.37607192993164,-43.10276412963867,1.0,0.000407349260058254
807,-410.27838134765625,-365.1587829589844,-40.761966705322266,-42.45905685424805,1.0,0.000407349260058254
808,-410.49896240234375,-365.2646789550781,-41.22731018066406,-42.88724899291992,1.0,0.000407349260058254
809,-409.419921875,-364.06256103515625,-41.35453796386719,-43.035465240478516,1.0,0.000407349260058254
810,-409.8362121582031,-364.0110778808594,-40.94496154785156,-42.56209182739258,1.0,0.000407349260058254
811,-411.506103515625,-365.8133850097656,-41.060054779052734,-42.64963912963867,1.0,0.000407349260058254
812,-408.7381591796875,-363.57421875,-41.23591232299805,-42.8729248046875,1.0,0.000407349260058254
813,-410.38427734375,-364.17523193359375,-41.30012512207031,-43.02629470825195,1.0,0.000407349260058254
814,-409.4365539550781,-363.0914306640625,-41.17507553100586,-42.826236724853516,1.0,0.000407349260058254
815,-410.8762512207031,-365.17828369140625,-40.89335250854492,-42.50274658203125,1.0,0.000407349260058254
816,-410.7237854003906,-365.0063781738281,-40.99810028076172,-42.52592468261719,1.0,0.000407349260058254
817,-409.5687561035156,-364.1631774902344,-41.383174896240234,-43.07441711425781,1.0,0.000407349260058254
818,-411.0105895996094,-364.8570251464844,-40.83462142944336,-42.388919830322266,1.0,0.000407349260058254
819,-410.10430908203125,-363.8037414550781,-41.224735260009766,-42.800960540771484,1.0,0.000407349260058254
820,-409.4222412109375,-363.5029602050781,-41.2077751159668,-42.92502975463867,1.0,0.000407349260058254
821,-409.8874816894531,-364.1219787597656,-41.23069381713867,-42.80287170410156,1.0,0.00039105527685023844
822,-410.1596984863281,-364.6995849609375,-41.134647369384766,-42.87209701538086,1.0,0.00039105527685023844
823,-410.46282958984375,-365.15167236328125,-40.903995513916016,-42.44987106323242,1.0,0.00039105527685023844
824,-412.291748046875,-367.4091491699219,-40.655941009521484,-42.246402740478516,1.0,0.00039105527685023844
825,-408.7481689453125,-363.8367004394531,-41.61012649536133,-43.530025482177734,1.0,0.00039105527685023844
826,-409.9259338378906,-363.9624938964844,-41.253360748291016,-42.91221237182617,1.0,0.00039105527685023844
827,-409.1318359375,-363.5226135253906,-41.20267868041992,-42.838809967041016,1.0,0.00039105527685023844
828,-411.5842590332031,-365.7510070800781,-41.11946487426758,-42.645137786865234,1.0,0.00039105527685023844
829,-409.4964599609375,-363.8560485839844,-41.15129470825195,-42.86565017700195,1.0,0.00039105527685023844
830,-410.1077880859375,-364.50421142578125,-40.97352600097656,-42.55744934082031,1.0,0.00039105527685023844
831,-410.1009521484375,-364.5605773925781,-41.323509216308594,-42.984161376953125,1.0,0.00039105527685023844
832,-409.96685791015625,-364.7934875488281,-41.09473419189453,-42.65253448486328,1.0,0.00039105527685023844
833,-411.0856628417969,-365.49420166015625,-41.24281311035156,-42.80805587768555,1.0,0.00039105527685023844
834,-408.45947265625,-362.8060302734375,-41.36560821533203,-43.07577896118164,1.0,0.00039105527685023844
835,-411.4084777832031,-366.4458312988281,-41.0081787109375,-42.59977722167969,1.0,0.00039105527685023844
836,-409.4344787597656,-364.1087646484375,-41.250423431396484,-42.96564865112305,1.0,0.00039105527685023844
837,-411.542236328125,-366.6643981933594,-40.587806701660156,-42.069278717041016,1.0,0.00039105527685023844
838,-410.8819885253906,-365.2517395019531,-40.94365692138672,-42.55016326904297,1.0,0.00039105527685023844
839,-409.85260009765625,-365.16558837890625,-41.198429107666016,-42.93684768676758,1.0,0.00039105527685023844
840,-410.60498046875,-365.3401184082031,-40.975093841552734,-42.707496643066406,1.0,0.00039105527685023844
841,-411.0457458496094,-366.0108337402344,-41.157073974609375,-42.79397201538086,1.0,0.00039105527685023844
842,-410.67822265625,-365.4184265136719,-41.17403030395508,-42.833309173583984,1.0,0.00039105527685023844
843,-409.7887878417969,-364.304931640625,-41.15779113769531,-42.877628326416016,1.0,0.00039105527685023844
844,-410.38970947265625,-364.895263671875,-41.08444595336914,-42.59920883178711,1.0,0.00039105527685023844
845,-411.2891845703125,-366.23223876953125,-41.09083938598633,-42.69126892089844,1.0,0.00039105527685023844
846,-410.12139892578125,-364.218017578125,-41.328678131103516,-42.9596061706543,1.0,0.00039105527685023844
847,-410.2863464355469,-364.6435546875,-41.08525085449219,-42.715938568115234,1.0,0.00039105527685023844
848,-410.56195068359375,-365.5103759765625,-41.2115364074707,-42.73170852661133,1.0,0.00039105527685023844
849,-410.68768310546875,-365.1006164550781,-41.01667022705078,-42.649967193603516,1.0,0.00039105527685023844
850,-409.6697692871094,-364.5418395996094,-41.258949279785156,-42.88644027709961,1.0,0.00039105527685023844
851,-410.8011169433594,-365.8651428222656,-41.3663215637207,-42.86643600463867,1.0,0.00039105527685023844
852,-409.7420349121094,-363.8780517578125,-41.484500885009766,-43.192230224609375,1.0,0.00039105527685023844
853,-410.3202819824219,-364.4609375,-41.139747619628906,-42.70270538330078,1.0,0.00039105527685023844
854,-411.16009521484375,-366.2581787109375,-41.016212463378906,-42.65425109863281,1.0,0.00039105527685023844
855,-409.78765869140625,-364.0033874511719,-41.237770080566406,-42.84757995605469,1.0,0.00039105527685023844
856,-410.34295654296875,-364.7762756347656,-41.17038345336914,-42.75265121459961,1.0,0.00039105527685023844
857,-409.843994140625,-364.4276123046875,-41.1927375793457,-42.71249008178711,1.0,0.00037541307392530143
858,-411.17431640625,-366.2085266113281,-41.093875885009766,-42.65693664550781,1.0,0.00037541307392530143
859,-410.479736328125,-365.52972412109375,-40.946388244628906,-42.61756896972656,1.0,0.00037541307392530143
860,-411.35906982421875,-366.1815185546875,-41.03746795654297,-42.70708465576172,1.0,0.00037541307392530143
861,-409.3293151855469,-364.1791687011719,-41.212093353271484,-42.81626892089844,1.0,0.00037541307392530143
862,-410.94171142578125,-365.4468078613281,-40.94922637939453,-42.39096450805664,1.0,0.00037541307392530143
863,-408.9787292480469,-363.5069885253906,-41.385948181152344,-42.98076629638672,1.0,0.00037541307392530143
864,-411.2586975097656,-365.64324951171875,-40.91204833984375,-42.537261962890625,1.0,0.00037541307392530143
865,-410.12860107421875,-364.44921875,-41.1298942565918,-42.72037887573242,1.0,0.00037541307392530143
866,-411.48626708984375,-366.7908020019531,-40.90690612792969,-42.5689811706543,1.0,0.00037541307392530143
867,-409.6901550292969,-364.5883483886719,-41.25402069091797,-43.014801025390625,1.0,0.00037541307392530143
868,-409.2709655761719,-364.5633239746094,-41.3375244140625,-43.06245803833008,1.0,0.00037541307392530143
869,-409.5694580078125,-364.4915466308594,-41.26814651489258,-42.97343826293945,1.0,0.00037541307392530143
870,-410.92596435546875,-365.978515625,-40.9132080078125,-42.50337219238281,1.0,0.00037541307392530143
871,-409.9291076660156,-364.0904541015625,-40.806640625,-42.36967086791992,1.0,0.00037541307392530143
872,-410.4194030761719,-364.5940246582031,-40.94056701660156,-42.47804641723633,1.0,0.00037541307392530143
873,-409.7143859863281,-364.20111083984375,-41.44007873535156,-43.09092330932617,1.0,0.00037541307392530143
874,-409.2100524902344,-363.8491516113281,-41.366607666015625,-43.07917785644531,1.0,0.00037541307392530143
875,-409.9499816894531,-364.5594177246094,-41.221282958984375,-42.79463195800781,1.0,0.00037541307392530143
876,-412.017333984375,-367.06365966796875,-40.801090240478516,-42.438846588134766,1.0,0.00037541307392530143
877,-409.7000732421875,-363.85693359375,-41.10179138183594,-42.757545471191406,1.0,0.00037541307392530143
878,-408.8671875,-363.3456726074219,-41.42711639404297,-43.1102180480957,1.0,0.00037541307392530143
879,-411.19927978515625,-365.7568359375,-40.944252014160156,-42.51010513305664,1.0,0.00037541307392530143
880,-408.3383483886719,-362.86199951171875,-41.629112243652344,-43.3111457824707,1.0,0.00037541307392530143
881,-411.5823059082031,-365.9630126953125,-40.9278678894043,-42.536556243896484,1.0,0.00037541307392530143
882,-410.6011047363281,-365.3619689941406,-41.25807189941406,-42.86076736450195,1.0,0.00037541307392530143
883,-408.9271545410156,-363.3258972167969,-41.72538375854492,-43.47378158569336,1.0,0.00037541307392530143
884,-409.7628173828125,-364.79364013671875,-41.52276611328125,-43.22441864013672,1.0,0.00037541307392530143
885,-411.6338195800781,-366.37506103515625,-40.561004638671875,-42.1232795715332,1.0,0.00037541307392530143
886,-411.0965576171875,-365.70867919921875,-40.85826110839844,-42.41581344604492,1.0,0.00037541307392530143
887,-409.75347900390625,-364.08038330078125,-41.1964111328125,-42.964481353759766,1.0,0.00037541307392530143
888,-410.9446105957031,-366.17913818359375,-41.224849700927734,-42.863243103027344,1.0,0.00037541307392530143
889,-409.6345520019531,-364.1582946777344,-41.331844329833984,-43.002803802490234,1.0,0.00037541307392530143
890,-411.694580078125,-366.23382568359375,-40.66756820678711,-42.23124313354492,1.0,0.00037541307392530143
891,-408.0760192871094,-362.0736999511719,-41.392433166503906,-43.02711868286133,1.0,0.00037541307392530143
892,-410.5252380371094,-365.4805908203125,-41.26380920410156,-42.90487289428711,1.0,0.00036039651604369283
893,-410.0859680175781,-365.0091857910156,-41.39229202270508,-43.116580963134766,1.0,0.00036039651604369283
894,-410.98809814453125,-365.1098327636719,-41.1336669921875,-42.7639274597168,1.0,0.00036039651604369283
895,-410.09259033203125,-364.78515625,-40.85343551635742,-42.57643127441406,1.0,0.00036039651604369283
896,-409.8856201171875,-364.5269775390625,-41.203121185302734,-43.01827621459961,1.0,0.00036039651604369283
897,-411.30450439453125,-366.1270751953125,-40.89650344848633,-42.60281753540039,1.0,0.00036039651604369283
898,-409.8928527832031,-365.1058044433594,-41.135498046875,-42.87161636352539,1.0,0.00036039651604369283
899,-410.9841613769531,-366.4501953125,-41.20103454589844,-43.00373840332031,1.0,0.00036039651604369283
900,-410.4740905761719,-365.91387939453125,-41.03799057006836,-42.684627532958984,1.0,0.00036039651604369283
901,-410.5693054199219,-365.86029052734375,-40.99767303466797,-42.58136749267578,1.0,0.00036039651604369283
902,-411.4090881347656,-366.9913024902344,-40.75748062133789,-42.32037353515625,1.0,0.00036039651604369283
903,-409.8233947753906,-364.2779235839844,-41.08061599731445,-42.692588806152344,1.0,0.00036039651604369283
904,-410.4258117675781,-365.664306640625,-40.946224212646484,-42.5949821472168,1.0,0.00036039651604369283
905,-412.2049560546875,-366.9598083496094,-40.64988327026367,-42.21458053588867,1.0,0.00036039651604369283
906,-410.08251953125,-364.8900451660156,-41.07343673706055,-42.743099212646484,1.0,0.00036039651604369283
907,-410.23480224609375,-365.12042236328125,-41.06989669799805,-42.734649658203125,1.0,0.00036039651604369283
908,-410.5698547363281,-365.72943115234375,-40.993350982666016,-42.72323226928711,1.0,0.00036039651604369283
909,-410.5476379394531,-365.81097412109375,-41.34663009643555,-43.02172088623047,1.0,0.00036039651604369283
910,-409.2069091796875,-363.87518310546875,-41.437156677246094,-43.27406692504883,1.0,0.00036039651604369283
911,-411.5002746582031,-367.38739013671875,-41.052154541015625,-42.62071228027344,1.0,0.00036039651604369283
912,-410.34991455078125,-365.5671691894531,-41.13254928588867,-42.71769332885742,1.0,0.00036039651604369283
913,-409.4731750488281,-364.3735046386719,-41.338348388671875,-43.036102294921875,1.0,0.00036039651604369283
914,-411.94384765625,-367.0789794921875,-41.08321762084961,-42.760257720947266,1.0,0.00036039651604369283
915,-410.379150390625,-365.06060791015625,-41.241065979003906,-42.92998504638672,1.0,0.00036039651604369283
916,-410.72088623046875,-365.8205871582031,-41.10578536987305,-42.7850227355957,1.0,0.00036039651604369283
917,-411.654296875,-366.90301513671875,-41.27774429321289,-42.944637298583984,1.0,0.00036039651604369283
918,-408.6966247558594,-362.7004089355469,-41.617313385009766,-43.47221374511719,1.0,0.00036039651604369283
919,-409.73748779296875,-364.902587890625,-41.61970138549805,-43.34747314453125,1.0,0.00036039651604369283
920,-410.7767333984375,-365.587158203125,-41.126220703125,-42.878326416015625,1.0,0.00036039651604369283
921,-410.6983337402344,-366.0567626953125,-40.98838806152344,-42.65935134887695,1.0,0.00036039651604369283
922,-410.68658447265625,-365.2106018066406,-40.9770393371582,-42.670387268066406,1.0,0.00036039651604369283
923,-410.0352478027344,-364.63592529296875,-41.196632385253906,-42.94768142700195,1.0,0.00036039651604369283
924,-410.3735046386719,-365.531982421875,-41.07959747314453,-42.721282958984375,1.0,0.00036039651604369283
925,-409.544921875,-364.65899658203125,-41.33531951904297,-43.057411193847656,1.0,0.00036039651604369283
926,-411.5306701660156,-366.5172119140625,-41.24477005004883,-42.985599517822266,1.0,0.00036039651604369283
927,-410.96759033203125,-366.53179931640625,-41.110233306884766,-42.8816032409668,1.0,0.00036039651604369283
928,-410.7009582519531,-365.7969055175781,-40.96088790893555,-42.70649719238281,1.0,0.0003459806612227112
929,-410.8258056640625,-366.026123046875,-41.01454162597656,-42.74289321899414,1.0,0.0003459806612227112
930,-410.6277770996094,-365.7189025878906,-41.135501861572266,-42.86494064331055,1.0,0.0003459806612227112
931,-409.42974853515625,-364.347412109375,-41.20210266113281,-42.99984359741211,1.0,0.0003459806612227112
932,-410.3129577636719,-365.6117858886719,-40.94307327270508,-42.6355094909668,1.0,0.0003459806612227112
933,-411.4722900390625,-366.7611083984375,-40.87129211425781,-42.56535339355469,1.0,0.0003459806612227112
934,-409.6584167480469,-364.4818115234375,-41.0960693359375,-42.797603607177734,1.0,0.0003459806612227112
935,-411.904296875,-367.375732421875,-40.734458923339844,-42.39426803588867,1.0,0.0003459806612227112
936,-409.40106201171875,-364.6073913574219,-41.293983459472656,-43.03147888183594,1.0,0.0003459806612227112
937,-410.98248291015625,-366.15069580078125,-41.01665496826172,-42.6754150390625,1.0,0.0003459806612227112
938,-411.318359375,-365.8637390136719,-40.86687469482422,-42.549957275390625,1.0,0.0003459806612227112
939,-409.87042236328125,-365.0538330078125,-41.33311462402344,-42.92932891845703,1.0,0.0003459806612227112
940,-410.5347900390625,-365.42694091796875,-41.29990768432617,-42.98876190185547,1.0,0.0003459806612227112
941,-410.4119873046875,-365.5825500488281,-41.00678634643555,-42.70167922973633,1.0,0.0003459806612227112
942,-410.07513427734375,-365.05584716796875,-41.40568161010742,-43.121726989746094,1.0,0.0003459806612227112
943,-409.47381591796875,-364.3251953125,-41.345027923583984,-42.96730041503906,1.0,0.0003459806612227112
944,-410.1925048828125,-365.2900390625,-41.106319427490234,-42.74661636352539,1.0,0.0003459806612227112
945,-410.57147216796875,-365.7601623535156,-41.11559295654297,-42.707584381103516,1.0,0.0003459806612227112
946,-410.66015625,-365.4036560058594,-40.90131378173828,-42.434539794921875,1.0,0.0003459806612227112
947,-410.2806396484375,-365.59814453125,-41.13613510131836,-42.919227600097656,1.0,0.0003459806612227112
948,-412.3743896484375,-367.5726623535156,-41.11908721923828,-42.77396011352539,1.0,0.0003459806612227112
949,-410.3332214355469,-365.8084716796875,-41.39128494262695,-43.09716796875,1.0,0.0003459806612227112
950,-409.34857177734375,-364.62744140625,-41.296939849853516,-43.03018569946289,1.0,0.0003459806612227112
951,-411.0498046875,-366.79132080078125,-40.899784088134766,-42.63590621948242,1.0,0.0003459806612227112
952,-408.9025573730469,-364.219970703125,-41.392215728759766,-43.14136505126953,1.0,0.0003459806612227112
953,-411.42535400390625,-366.82745361328125,-40.956722259521484,-42.69694900512695,1.0,0.0003459806612227112
954,-409.8301696777344,-365.6419677734375,-41.30256271362305,-43.01161193847656,1.0,0.0003459806612227112
955,-409.73907470703125,-365.0854797363281,-41.23979568481445,-42.87553787231445,1.0,0.0003459806612227112
956,-410.3538513183594,-366.1633605957031,-41.19969940185547,-42.80459976196289,1.0,0.0003459806612227112
957,-410.5833435058594,-366.1334533691406,-41.023155212402344,-42.681732177734375,1.0,0.0003459806612227112
958,-410.1201477050781,-366.13055419921875,-41.376041412353516,-43.09835433959961,1.0,0.0003459806612227112
959,-410.00445556640625,-365.44464111328125,-41.21284484863281,-42.762123107910156,1.0,0.0003459806612227112
960,-410.2497253417969,-366.02685546875,-41.24066925048828,-42.8632926940918,1.0,0.0003459806612227112
961,-409.36175537109375,-364.38970947265625,-41.057376861572266,-42.6141471862793,1.0,0.0003459806612227112
962,-411.0754089355469,-365.4005432128906,-41.042354583740234,-42.690330505371094,1.0,0.0003459806612227112
963,-411.5975036621094,-366.49676513671875,-40.92379379272461,-42.53115463256836,1.0,0.0003459806612227112
964,-411.7798156738281,-367.7503967285156,-40.9969482421875,-42.65120315551758,1.0,0.0003321414114907384
965,-409.4378662109375,-364.6971130371094,-41.370479583740234,-43.14338302612305,1.0,0.0003321414114907384
966,-409.37994384765625,-364.0360412597656,-41.2529411315918,-43.01455307006836,1.0,0.0003321414114907384
967,-411.7108459472656,-366.437744140625,-40.887306213378906,-42.54935836791992,1.0,0.0003321414114907384
968,-409.51177978515625,-364.5604248046875,-41.09375762939453,-42.77692413330078,1.0,0.0003321414114907384
969,-409.979736328125,-365.804931640625,-41.42436981201172,-43.080650329589844,1.0,0.0003321414114907384
970,-409.2998352050781,-365.0751037597656,-41.44997787475586,-43.11381530761719,1.0,0.0003321414114907384
971,-409.9808654785156,-365.4106750488281,-41.07466125488281,-42.721160888671875,1.0,0.0003321414114907384
972,-410.5760192871094,-365.5240173339844,-40.91168212890625,-42.5492057800293,1.0,0.0003321414114907384
973,-410.20428466796875,-365.5693359375,-41.13119888305664,-42.906883239746094,1.0,0.0003321414114907384
974,-412.0863952636719,-367.3341979980469,-40.80369186401367,-42.47134780883789,1.0,0.0003321414114907384
975,-411.38824462890625,-366.8822021484375,-40.903263092041016,-42.599788665771484,1.0,0.0003321414114907384
976,-410.3127136230469,-365.5785217285156,-41.017906188964844,-42.725975036621094,1.0,0.0003321414114907384
977,-410.37371826171875,-365.4541320800781,-41.04133987426758,-42.786163330078125,1.0,0.0003321414114907384
978,-411.5292053222656,-367.43585205078125,-40.964447021484375,-42.67284393310547,1.0,0.0003321414114907384
979,-411.5793151855469,-367.23590087890625,-41.0115852355957,-42.6756706237793,1.0,0.0003321414114907384
980,-409.82537841796875,-364.6154479980469,-41.23991775512695,-42.994503021240234,1.0,0.0003321414114907384
981,-411.4551696777344,-366.5335693359375,-40.951255798339844,-42.67534637451172,1.0,0.0003321414114907384
982,-409.26544189453125,-364.12371826171875,-41.333072662353516,-43.068084716796875,1.0,0.0003321414114907384
983,-410.57763671875,-365.894775390625,-41.19864273071289,-42.84353256225586,1.0,0.0003321414114907384
984,-410.6490478515625,-366.05810546875,-41.27645492553711,-42.91376495361328,1.0,0.0003321414114907384
985,-409.6886901855469,-365.25457763671875,-41.303619384765625,-43.000179290771484,1.0,0.0003321414114907384
986,-410.75567626953125,-365.48492431640625,-41.101593017578125,-42.67696762084961,1.0,0.0003321414114907384
987,-410.0124206542969,-365.6951904296875,-41.06983947753906,-42.83174133300781,1.0,0.0003321414114907384
988,-411.36029052734375,-366.0328063964844,-41.00876235961914,-42.718421936035156,1.0,0.0003321414114907384
989,-412.4626159667969,-367.8616638183594,-40.8416748046875,-42.54018783569336,1.0,0.0003321414114907384
990,-410.496826171875,-365.9005126953125,-41.22730255126953,-42.88477325439453,1.0,0.0003321414114907384
991,-411.48236083984375,-366.7986755371094,-40.90193176269531,-42.55530548095703,1.0,0.0003321414114907384
992,-409.56268310546875,-364.70037841796875,-41.544063568115234,-43.295326232910156,1.0,0.0003321414114907384
993,-411.22540283203125,-367.0379943847656,-40.8637809753418,-42.49116516113281,1.0,0.0003321414114907384
994,-409.98114013671875,-365.7747497558594,-41.033565521240234,-42.830833435058594,1.0,0.0003321414114907384
995,-412.1422119140625,-367.983642578125,-40.69532012939453,-42.274295806884766,1.0,0.0003321414114907384
996,-409.9941101074219,-365.7871398925781,-41.638572692871094,-43.519039154052734,1.0,0.0003321414114907384
997,-410.3124084472656,-365.835205078125,-41.5173225402832,-43.29981994628906,1.0,0.0003321414114907384
998,-411.1479797363281,-365.9269104003906,-41.07351303100586,-42.82078552246094,1.0,0.0003321414114907384
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_200.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0
300,0.0,0.0,0.0,0.0,0.0,0.0
301,0.0,0.0,0.0,0.0,0.0,0.0
302,0.0,0.0,0.0,0.0,0.0,0.0
303,0.0,0.0,0.0,0.0,0.0,0.0
304,0.0,0.0,0.0,0.0,0.0,0.0
305,0.0,0.0,0.0,0.0,0.0,0.0
306,0.0,0.0,0.0,0.0,0.0,0.0
307,0.0,0.0,0.0,0.0,0.0,0.0
308,0.0,0.0,0.0,0.0,0.0,0.0
309,0.0,0.0,0.0,0.0,0.0,0.0
310,0.0,0.0,0.0,0.0,0.0,0.0
311,0.0,0.0,0.0,0.0,0.0,0.0
312,0.0,0.0,0.0,0.0,0.0,0.0
313,0.0,0.0,0.0,0.0,0.0,0.0
314,0.0,0.0,0.0,0.0,0.0,0.0
315,0.0,0.0,0.0,0.0,0.0,0.0
316,0.0,0.0,0.0,0.0,0.0,0.0
317,0.0,0.0,0.0,0.0,0.0,0.0
318,0.0,0.0,0.0,0.0,0.0,0.0
319,0.0,0.0,0.0,0.0,0.0,0.0
320,0.0,0.0,0.0,0.0,0.0,0.0
321,0.0,0.0,0.0,0.0,0.0,0.0
322,0.0,0.0,0.0,0.0,0.0,0.0
323,0.0,0.0,0.0,0.0,0.0,0.0
324,0.0,0.0,0.0,0.0,0.0,0.0
325,0.0,0.0,0.0,0.0,0.0,0.0
326,0.0,0.0,0.0,0.0,0.0,0.0
327,0.0,0.0,0.0,0.0,0.0,0.0
328,0.0,0.0,0.0,0.0,0.0,0.0
329,0.0,0.0,0.0,0.0,0.0,0.0
330,0.0,0.0,0.0,0.0,0.0,0.0
331,0.0,0.0,0.0,0.0,0.0,0.0
332,0.0,0.0,0.0,0.0,0.0,0.0
333,0.0,0.0,0.0,0.0,0.0,0.0
334,0.0,0.0,0.0,0.0,0.0,0.0
335,0.0,0.0,0.0,0.0,0.0,0.0
336,0.0,0.0,0.0,0.0,0.0,0.0
337,0.0,0.0,0.0,0.0,0.0,0.0
338,0.0,0.0,0.0,0.0,0.0,0.0
339,0.0,0.0,0.0,0.0,0.0,0.0
340,0.0,0.0,0.0,0.0,0.0,0.0
341,0.0,0.0,0.0,0.0,0.0,0.0
342,0.0,0.0,0.0,0.0,0.0,0.0
343,0.0,0.0,0.0,0.0,0.0,0.0
344,0.0,0.0,0.0,0.0,0.0,0.0
345,0.0,0.0,0.0,0.0,0.0,0.0
346,0.0,0.0,0.0,0.0,0.0,0.0
347,0.0,0.0,0.0,0.0,0.0,0.0
348,0.0,0.0,0.0,0.0,0.0,0.0
349,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0,0.0,0.0
351,0.0,0.0,0.0,0.0,0.0,0.0
352,0.0,0.0,0.0,0.0,0.0,0.0
353,0.0,0.0,0.0,0.0,0.0,0.0
354,0.0,0.0,0.0,0.0,0.0,0.0
355,0.0,0.0,0.0,0.0,0.0,0.0
356,0.0,0.0,0.0,0.0,0.0,0.0
357,0.0,0.0,0.0,0.0,0.0,0.0
358,0.0,0.0,0.0,0.0,0.0,0.0
359,0.0,0.0,0.0,0.0,0.0,0.0
360,0.0,0.0,0.0,0.0,0.0,0.0
361,0.0,0.0,0.0,0.0,0.0,0.0
362,0.0,0.0,0.0,0.0,0.0,0.0
363,0.0,0.0,0.0,0.0,0.0,0.0
364,0.0,0.0,0.0,0.0,0.0,0.0
365,0.0,0.0,0.0,0.0,0.0,0.0
366,0.0,0.0,0.0,0.0,0.0,0.0
367,0.0,0.0,0.0,0.0,0.0,0.0
368,0.0,0.0,0.0,0.0,0.0,0.0
369,0.0,0.0,0.0,0.0,0.0,0.0
370,0.0,0.0,0.0,0.0,0.0,0.0
371,0.0,0.0,0.0,0.0,0.0,0.0
372,0.0,0.0,0.0,0.0,0.0,0.0
373,0.0,0.0,0.0,0.0,0.0,0.0
374,0.0,0.0,0.0,0.0,0.0,0.0
375,0.0,0.0,0.0,0.0,0.0,0.0
376,0.0,0.0,0.0,0.0,0.0,0.0
377,0.0,0.0,0.0,0.0,0.0,0.0
378,0.0,0.0,0.0,0.0,0.0,0.0
379,0.0,0.0,0.0,0.0,0.0,0.0
380,0.0,0.0,0.0,0.0,0.0,0.0
381,0.0,0.0,0.0,0.0,0.0,0.0
382,0.0,0.0,0.0,0.0,0.0,0.0
383,0.0,0.0,0.0,0.0,0.0,0.0
384,0.0,0.0,0.0,0.0,0.0,0.0
385,0.0,0.0,0.0,0.0,0.0,0.0
386,0.0,0.0,0.0,0.0,0.0,0.0
387,0.0,0.0,0.0,0.0,0.0,0.0
388,0.0,0.0,0.0,0.0,0.0,0.0
389,0.0,0.0,0.0,0.0,0.0,0.0
390,0.0,0.0,0.0,0.0,0.0,0.0
391,0.0,0.0,0.0,0.0,0.0,0.0
392,0.0,0.0,0.0,0.0,0.0,0.0
393,0.0,0.0,0.0,0.0,0.0,0.0
394,0.0,0.0,0.0,0.0,0.0,0.0
395,0.0,0.0,0.0,0.0,0.0,0.0
396,0.0,0.0,0.0,0.0,0.0,0.0
397,0.0,0.0,0.0,0.0,0.0,0.0
398,0.0,0.0,0.0,0.0,0.0,0.0
399,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0,0.0,0.0
401,0.0,0.0,0.0,0.0,0.0,0.0
402,0.0,0.0,0.0,0.0,0.0,0.0
403,0.0,0.0,0.0,0.0,0.0,0.0
404,0.0,0.0,0.0,0.0,0.0,0.0
405,0.0,0.0,0.0,0.0,0.0,0.0
406,0.0,0.0,0.0,0.0,0.0,0.0
407,0.0,0.0,0.0,0.0,0.0,0.0
408,0.0,0.0,0.0,0.0,0.0,0.0
409,0.0,0.0,0.0,0.0,0.0,0.0
410,0.0,0.0,0.0,0.0,0.0,0.0
411,0.0,0.0,0.0,0.0,0.0,0.0
412,0.0,0.0,0.0,0.0,0.0,0.0
413,0.0,0.0,0.0,0.0,0.0,0.0
414,0.0,0.0,0.0,0.0,0.0,0.0
415,0.0,0.0,0.0,0.0,0.0,0.0
416,0.0,0.0,0.0,0.0,0.0,0.0
417,0.0,0.0,0.0,0.0,0.0,0.0
418,0.0,0.0,0.0,0.0,0.0,0.0
419,0.0,0.0,0.0,0.0,0.0,0.0
420,0.0,0.0,0.0,0.0,0.0,0.0
421,0.0,0.0,0.0,0.0,0.0,0.0
422,0.0,0.0,0.0,0.0,0.0,0.0
423,0.0,0.0,0.0,0.0,0.0,0.0
424,0.0,0.0,0.0,0.0,0.0,0.0
425,0.0,0.0,0.0,0.0,0.0,0.0
426,0.0,0.0,0.0,0.0,0.0,0.0
427,0.0,0.0,0.0,0.0,0.0,0.0
428,0.0,0.0,0.0,0.0,0.0,0.0
429,0.0,0.0,0.0,0.0,0.0,0.0
430,0.0,0.0,0.0,0.0,0.0,0.0
431,0.0,0.0,0.0,0.0,0.0,0.0
432,0.0,0.0,0.0,0.0,0.0,0.0
433,0.0,0.0,0.0,0.0,0.0,0.0
434,0.0,0.0,0.0,0.0,0.0,0.0
435,0.0,0.0,0.0,0.0,0.0,0.0
436,0.0,0.0,0.0,0.0,0.0,0.0
437,0.0,0.0,0.0,0.0,0.0,0.0
438,0.0,0.0,0.0,0.0,0.0,0.0
439,0.0,0.0,0.0,0.0,0.0,0.0
440,0.0,0.0,0.0,0.0,0.0,0.0
441,0.0,0.0,0.0,0.0,0.0,0.0
442,0.0,0.0,0.0,0.0,0.0,0.0
443,0.0,0.0,0.0,0.0,0.0,0.0
444,0.0,0.0,0.0,0.0,0.0,0.0
445,0.0,0.0,0.0,0.0,0.0,0.0
446,0.0,0.0,0.0,0.0,0.0,0.0
447,0.0,0.0,0.0,0.0,0.0,0.0
448,0.0,0.0,0.0,0.0,0.0,0.0
449,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0,0.0,0.0
451,0.0,0.0,0.0,0.0,0.0,0.0
452,0.0,0.0,0.0,0.0,0.0,0.0
453,0.0,0.0,0.0,0.0,0.0,0.0
454,0.0,0.0,0.0,0.0,0.0,0.0
455,0.0,0.0,0.0,0.0,0.0,0.0
456,0.0,0.0,0.0,0.0,0.0,0.0
457,0.0,0.0,0.0,0.0,0.0,0.0
458,0.0,0.0,0.0,0.0,0.0,0.0
459,0.0,0.0,0.0,0.0,0.0,0.0
460,0.0,0.0,0.0,0.0,0.0,0.0
461,0.0,0.0,0.0,0.0,0.0,0.0
462,0.0,0.0,0.0,0.0,0.0,0.0
463,0.0,0.0,0.0,0.0,0.0,0.0
464,0.0,0.0,0.0,0.0,0.0,0.0
465,0.0,0.0,0.0,0.0,0.0,0.0
466,0.0,0.0,0.0,0.0,0.0,0.0
467,0.0,0.0,0.0,0.0,0.0,0.0
468,0.0,0.0,0.0,0.0,0.0,0.0
469,0.0,0.0,0.0,0.0,0.0,0.0
470,0.0,0.0,0.0,0.0,0.0,0.0
471,0.0,0.0,0.0,0.0,0.0,0.0
472,0.0,0.0,0.0,0.0,0.0,0.0
473,0.0,0.0,0.0,0.0,0.0,0.0
474,0.0,0.0,0.0,0.0,0.0,0.0
475,0.0,0.0,0.0,0.0,0.0,0.0
476,0.0,0.0,0.0,0.0,0.0,0.0
477,0.0,0.0,0.0,0.0,0.0,0.0
478,0.0,0.0,0.0,0.0,0.0,0.0
479,0.0,0.0,0.0,0.0,0.0,0.0
480,0.0,0.0,0.0,0.0,0.0,0.0
481,0.0,0.0,0.0,0.0,0.0,0.0
482,0.0,0.0,0.0,0.0,0.0,0.0
483,0.0,0.0,0.0,0.0,0.0,0.0
484,0.0,0.0,0.0,0.0,0.0,0.0
485,0.0,0.0,0.0,0.0,0.0,0.0
486,0.0,0.0,0.0,0.0,0.0,0.0
487,0.0,0.0,0.0,0.0,0.0,0.0
488,0.0,0.0,0.0,0.0,0.0,0.0
489,0.0,0.0,0.0,0.0,0.0,0.0
490,0.0,0.0,0.0,0.0,0.0,0.0
491,0.0,0.0,0.0,0.0,0.0,0.0
492,0.0,0.0,0.0,0.0,0.0,0.0
493,0.0,0.0,0.0,0.0,0.0,0.0
494,0.0,0.0,0.0,0.0,0.0,0.0
495,0.0,0.0,0.0,0.0,0.0,0.0
496,0.0,0.0,0.0,0.0,0.0,0.0
497,0.0,0.0,0.0,0.0,0.0,0.0
498,0.0,0.0,0.0,0.0,0.0,0.0
499,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_300.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,0.0,0.0,0.0,0.0,0.0,0.0
300,0.0,0.0,0.0,0.0,0.0,0.0
301,0.0,0.0,0.0,0.0,0.0,0.0
302,0.0,0.0,0.0,0.0,0.0,0.0
303,0.0,0.0,0.0,0.0,0.0,0.0
304,0.0,0.0,0.0,0.0,0.0,0.0
305,0.0,0.0,0.0,0.0,0.0,0.0
306,0.0,0.0,0.0,0.0,0.0,0.0
307,0.0,0.0,0.0,0.0,0.0,0.0
308,0.0,0.0,0.0,0.0,0.0,0.0
309,0.0,0.0,0.0,0.0,0.0,0.0
310,0.0,0.0,0.0,0.0,0.0,0.0
311,0.0,0.0,0.0,0.0,0.0,0.0
312,0.0,0.0,0.0,0.0,0.0,0.0
313,0.0,0.0,0.0,0.0,0.0,0.0
314,0.0,0.0,0.0,0.0,0.0,0.0
315,0.0,0.0,0.0,0.0,0.0,0.0
316,0.0,0.0,0.0,0.0,0.0,0.0
317,0.0,0.0,0.0,0.0,0.0,0.0
318,0.0,0.0,0.0,0.0,0.0,0.0
319,0.0,0.0,0.0,0.0,0.0,0.0
320,0.0,0.0,0.0,0.0,0.0,0.0
321,0.0,0.0,0.0,0.0,0.0,0.0
322,0.0,0.0,0.0,0.0,0.0,0.0
323,0.0,0.0,0.0,0.0,0.0,0.0
324,0.0,0.0,0.0,0.0,0.0,0.0
325,0.0,0.0,0.0,0.0,0.0,0.0
326,0.0,0.0,0.0,0.0,0.0,0.0
327,0.0,0.0,0.0,0.0,0.0,0.0
328,0.0,0.0,0.0,0.0,0.0,0.0
329,0.0,0.0,0.0,0.0,0.0,0.0
330,0.0,0.0,0.0,0.0,0.0,0.0
331,0.0,0.0,0.0,0.0,0.0,0.0
332,0.0,0.0,0.0,0.0,0.0,0.0
333,0.0,0.0,0.0,0.0,0.0,0.0
334,0.0,0.0,0.0,0.0,0.0,0.0
335,0.0,0.0,0.0,0.0,0.0,0.0
336,0.0,0.0,0.0,0.0,0.0,0.0
337,0.0,0.0,0.0,0.0,0.0,0.0
338,0.0,0.0,0.0,0.0,0.0,0.0
339,0.0,0.0,0.0,0.0,0.0,0.0
340,0.0,0.0,0.0,0.0,0.0,0.0
341,0.0,0.0,0.0,0.0,0.0,0.0
342,0.0,0.0,0.0,0.0,0.0,0.0
343,0.0,0.0,0.0,0.0,0.0,0.0
344,0.0,0.0,0.0,0.0,0.0,0.0
345,0.0,0.0,0.0,0.0,0.0,0.0
346,0.0,0.0,0.0,0.0,0.0,0.0
347,0.0,0.0,0.0,0.0,0.0,0.0
348,0.0,0.0,0.0,0.0,0.0,0.0
349,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0,0.0,0.0
351,0.0,0.0,0.0,0.0,0.0,0.0
352,0.0,0.0,0.0,0.0,0.0,0.0
353,0.0,0.0,0.0,0.0,0.0,0.0
354,0.0,0.0,0.0,0.0,0.0,0.0
355,0.0,0.0,0.0,0.0,0.0,0.0
356,0.0,0.0,0.0,0.0,0.0,0.0
357,0.0,0.0,0.0,0.0,0.0,0.0
358,0.0,0.0,0.0,0.0,0.0,0.0
359,0.0,0.0,0.0,0.0,0.0,0.0
360,0.0,0.0,0.0,0.0,0.0,0.0
361,0.0,0.0,0.0,0.0,0.0,0.0
362,0.0,0.0,0.0,0.0,0.0,0.0
363,0.0,0.0,0.0,0.0,0.0,0.0
364,0.0,0.0,0.0,0.0,0.0,0.0
365,0.0,0.0,0.0,0.0,0.0,0.0
366,0.0,0.0,0.0,0.0,0.0,0.0
367,0.0,0.0,0.0,0.0,0.0,0.0
368,0.0,0.0,0.0,0.0,0.0,0.0
369,0.0,0.0,0.0,0.0,0.0,0.0
370,0.0,0.0,0.0,0.0,0.0,0.0
371,0.0,0.0,0.0,0.0,0.0,0.0
372,0.0,0.0,0.0,0.0,0.0,0.0
373,0.0,0.0,0.0,0.0,0.0,0.0
374,0.0,0.0,0.0,0.0,0.0,0.0
375,0.0,0.0,0.0,0.0,0.0,0.0
376,0.0,0.0,0.0,0.0,0.0,0.0
377,0.0,0.0,0.0,0.0,0.0,0.0
378,0.0,0.0,0.0,0.0,0.0,0.0
379,0.0,0.0,0.0,0.0,0.0,0.0
380,0.0,0.0,0.0,0.0,0.0,0.0
381,0.0,0.0,0.0,0.0,0.0,0.0
382,0.0,0.0,0.0,0.0,0.0,0.0
383,0.0,0.0,0.0,0.0,0.0,0.0
384,0.0,0.0,0.0,0.0,0.0,0.0
385,0.0,0.0,0.0,0.0,0.0,0.0
386,0.0,0.0,0.0,0.0,0.0,0.0
387,0.0,0.0,0.0,0.0,0.0,0.0
388,0.0,0.0,0.0,0.0,0.0,0.0
389,0.0,0.0,0.0,0.0,0.0,0.0
390,0.0,0.0,0.0,0.0,0.0,0.0
391,0.0,0.0,0.0,0.0,0.0,0.0
392,0.0,0.0,0.0,0.0,0.0,0.0
393,0.0,0.0,0.0,0.0,0.0,0.0
394,0.0,0.0,0.0,0.0,0.0,0.0
395,0.0,0.0,0.0,0.0,0.0,0.0
396,0.0,0.0,0.0,0.0,0.0,0.0
397,0.0,0.0,0.0,0.0,0.0,0.0
398,0.0,0.0,0.0,0.0,0.0,0.0
399,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0,0.0,0.0
401,0.0,0.0,0.0,0.0,0.0,0.0
402,0.0,0.0,0.0,0.0,0.0,0.0
403,0.0,0.0,0.0,0.0,0.0,0.0
404,0.0,0.0,0.0,0.0,0.0,0.0
405,0.0,0.0,0.0,0.0,0.0,0.0
406,0.0,0.0,0.0,0.0,0.0,0.0
407,0.0,0.0,0.0,0.0,0.0,0.0
408,0.0,0.0,0.0,0.0,0.0,0.0
409,0.0,0.0,0.0,0.0,0.0,0.0
410,0.0,0.0,0.0,0.0,0.0,0.0
411,0.0,0.0,0.0,0.0,0.0,0.0
412,0.0,0.0,0.0,0.0,0.0,0.0
413,0.0,0.0,0.0,0.0,0.0,0.0
414,0.0,0.0,0.0,0.0,0.0,0.0
415,0.0,0.0,0.0,0.0,0.0,0.0
416,0.0,0.0,0.0,0.0,0.0,0.0
417,0.0,0.0,0.0,0.0,0.0,0.0
418,0.0,0.0,0.0,0.0,0.0,0.0
419,0.0,0.0,0.0,0.0,0.0,0.0
420,0.0,0.0,0.0,0.0,0.0,0.0
421,0.0,0.0,0.0,0.0,0.0,0.0
422,0.0,0.0,0.0,0.0,0.0,0.0
423,0.0,0.0,0.0,0.0,0.0,0.0
424,0.0,0.0,0.0,0.0,0.0,0.0
425,0.0,0.0,0.0,0.0,0.0,0.0
426,0.0,0.0,0.0,0.0,0.0,0.0
427,0.0,0.0,0.0,0.0,0.0,0.0
428,0.0,0.0,0.0,0.0,0.0,0.0
429,0.0,0.0,0.0,0.0,0.0,0.0
430,0.0,0.0,0.0,0.0,0.0,0.0
431,0.0,0.0,0.0,0.0,0.0,0.0
432,0.0,0.0,0.0,0.0,0.0,0.0
433,0.0,0.0,0.0,0.0,0.0,0.0
434,0.0,0.0,0.0,0.0,0.0,0.0
435,0.0,0.0,0.0,0.0,0.0,0.0
436,0.0,0.0,0.0,0.0,0.0,0.0
437,0.0,0.0,0.0,0.0,0.0,0.0
438,0.0,0.0,0.0,0.0,0.0,0.0
439,0.0,0.0,0.0,0.0,0.0,0.0
440,0.0,0.0,0.0,0.0,0.0,0.0
441,0.0,0.0,0.0,0.0,0.0,0.0
442,0.0,0.0,0.0,0.0,0.0,0.0
443,0.0,0.0,0.0,0.0,0.0,0.0
444,0.0,0.0,0.0,0.0,0.0,0.0
445,0.0,0.0,0.0,0.0,0.0,0.0
446,0.0,0.0,0.0,0.0,0.0,0.0
447,0.0,0.0,0.0,0.0,0.0,0.0
448,0.0,0.0,0.0,0.0,0.0,0.0
449,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0,0.0,0.0
451,0.0,0.0,0.0,0.0,0.0,0.0
452,0.0,0.0,0.0,0.0,0.0,0.0
453,0.0,0.0,0.0,0.0,0.0,0.0
454,0.0,0.0,0.0,0.0,0.0,0.0
455,0.0,0.0,0.0,0.0,0.0,0.0
456,0.0,0.0,0.0,0.0,0.0,0.0
457,0.0,0.0,0.0,0.0,0.0,0.0
458,0.0,0.0,0.0,0.0,0.0,0.0
459,0.0,0.0,0.0,0.0,0.0,0.0
460,0.0,0.0,0.0,0.0,0.0,0.0
461,0.0,0.0,0.0,0.0,0.0,0.0
462,0.0,0.0,0.0,0.0,0.0,0.0
463,0.0,0.0,0.0,0.0,0.0,0.0
464,0.0,0.0,0.0,0.0,0.0,0.0
465,0.0,0.0,0.0,0.0,0.0,0.0
466,0.0,0.0,0.0,0.0,0.0,0.0
467,0.0,0.0,0.0,0.0,0.0,0.0
468,0.0,0.0,0.0,0.0,0.0,0.0
469,0.0,0.0,0.0,0.0,0.0,0.0
470,0.0,0.0,0.0,0.0,0.0,0.0
471,0.0,0.0,0.0,0.0,0.0,0.0
472,0.0,0.0,0.0,0.0,0.0,0.0
473,0.0,0.0,0.0,0.0,0.0,0.0
474,0.0,0.0,0.0,0.0,0.0,0.0
475,0.0,0.0,0.0,0.0,0.0,0.0
476,0.0,0.0,0.0,0.0,0.0,0.0
477,0.0,0.0,0.0,0.0,0.0,0.0
478,0.0,0.0,0.0,0.0,0.0,0.0
479,0.0,0.0,0.0,0.0,0.0,0.0
480,0.0,0.0,0.0,0.0,0.0,0.0
481,0.0,0.0,0.0,0.0,0.0,0.0
482,0.0,0.0,0.0,0.0,0.0,0.0
483,0.0,0.0,0.0,0.0,0.0,0.0
484,0.0,0.0,0.0,0.0,0.0,0.0
485,0.0,0.0,0.0,0.0,0.0,0.0
486,0.0,0.0,0.0,0.0,0.0,0.0
487,0.0,0.0,0.0,0.0,0.0,0.0
488,0.0,0.0,0.0,0.0,0.0,0.0
489,0.0,0.0,0.0,0.0,0.0,0.0
490,0.0,0.0,0.0,0.0,0.0,0.0
491,0.0,0.0,0.0,0.0,0.0,0.0
492,0.0,0.0,0.0,0.0,0.0,0.0
493,0.0,0.0,0.0,0.0,0.0,0.0
494,0.0,0.0,0.0,0.0,0.0,0.0
495,0.0,0.0,0.0,0.0,0.0,0.0
496,0.0,0.0,0.0,0.0,0.0,0.0
497,0.0,0.0,0.0,0.0,0.0,0.0
498,0.0,0.0,0.0,0.0,0.0,0.0
499,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_400.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0,0.0,0.0
401,0.0,0.0,0.0,0.0,0.0,0.0
402,0.0,0.0,0.0,0.0,0.0,0.0
403,0.0,0.0,0.0,0.0,0.0,0.0
404,0.0,0.0,0.0,0.0,0.0,0.0
405,0.0,0.0,0.0,0.0,0.0,0.0
406,0.0,0.0,0.0,0.0,0.0,0.0
407,0.0,0.0,0.0,0.0,0.0,0.0
408,0.0,0.0,0.0,0.0,0.0,0.0
409,0.0,0.0,0.0,0.0,0.0,0.0
410,0.0,0.0,0.0,0.0,0.0,0.0
411,0.0,0.0,0.0,0.0,0.0,0.0
412,0.0,0.0,0.0,0.0,0.0,0.0
413,0.0,0.0,0.0,0.0,0.0,0.0
414,0.0,0.0,0.0,0.0,0.0,0.0
415,0.0,0.0,0.0,0.0,0.0,0.0
416,0.0,0.0,0.0,0.0,0.0,0.0
417,0.0,0.0,0.0,0.0,0.0,0.0
418,0.0,0.0,0.0,0.0,0.0,0.0
419,0.0,0.0,0.0,0.0,0.0,0.0
420,0.0,0.0,0.0,0.0,0.0,0.0
421,0.0,0.0,0.0,0.0,0.0,0.0
422,0.0,0.0,0.0,0.0,0.0,0.0
423,0.0,0.0,0.0,0.0,0.0,0.0
424,0.0,0.0,0.0,0.0,0.0,0.0
425,0.0,0.0,0.0,0.0,0.0,0.0
426,0.0,0.0,0.0,0.0,0.0,0.0
427,0.0,0.0,0.0,0.0,0.0,0.0
428,0.0,0.0,0.0,0.0,0.0,0.0
429,0.0,0.0,0.0,0.0,0.0,0.0
430,0.0,0.0,0.0,0.0,0.0,0.0
431,0.0,0.0,0.0,0.0,0.0,0.0
432,0.0,0.0,0.0,0.0,0.0,0.0
433,0.0,0.0,0.0,0.0,0.0,0.0
434,0.0,0.0,0.0,0.0,0.0,0.0
435,0.0,0.0,0.0,0.0,0.0,0.0
436,0.0,0.0,0.0,0.0,0.0,0.0
437,0.0,0.0,0.0,0.0,0.0,0.0
438,0.0,0.0,0.0,0.0,0.0,0.0
439,0.0,0.0,0.0,0.0,0.0,0.0
440,0.0,0.0,0.0,0.0,0.0,0.0
441,0.0,0.0,0.0,0.0,0.0,0.0
442,0.0,0.0,0.0,0.0,0.0,0.0
443,0.0,0.0,0.0,0.0,0.0,0.0
444,0.0,0.0,0.0,0.0,0.0,0.0
445,0.0,0.0,0.0,0.0,0.0,0.0
446,0.0,0.0,0.0,0.0,0.0,0.0
447,0.0,0.0,0.0,0.0,0.0,0.0
448,0.0,0.0,0.0,0.0,0.0,0.0
449,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0,0.0,0.0
451,0.0,0.0,0.0,0.0,0.0,0.0
452,0.0,0.0,0.0,0.0,0.0,0.0
453,0.0,0.0,0.0,0.0,0.0,0.0
454,0.0,0.0,0.0,0.0,0.0,0.0
455,0.0,0.0,0.0,0.0,0.0,0.0
456,0.0,0.0,0.0,0.0,0.0,0.0
457,0.0,0.0,0.0,0.0,0.0,0.0
458,0.0,0.0,0.0,0.0,0.0,0.0
459,0.0,0.0,0.0,0.0,0.0,0.0
460,0.0,0.0,0.0,0.0,0.0,0.0
461,0.0,0.0,0.0,0.0,0.0,0.0
462,0.0,0.0,0.0,0.0,0.0,0.0
463,0.0,0.0,0.0,0.0,0.0,0.0
464,0.0,0.0,0.0,0.0,0.0,0.0
465,0.0,0.0,0.0,0.0,0.0,0.0
466,0.0,0.0,0.0,0.0,0.0,0.0
467,0.0,0.0,0.0,0.0,0.0,0.0
468,0.0,0.0,0.0,0.0,0.0,0.0
469,0.0,0.0,0.0,0.0,0.0,0.0
470,0.0,0.0,0.0,0.0,0.0,0.0
471,0.0,0.0,0.0,0.0,0.0,0.0
472,0.0,0.0,0.0,0.0,0.0,0.0
473,0.0,0.0,0.0,0.0,0.0,0.0
474,0.0,0.0,0.0,0.0,0.0,0.0
475,0.0,0.0,0.0,0.0,0.0,0.0
476,0.0,0.0,0.0,0.0,0.0,0.0
477,0.0,0.0,0.0,0.0,0.0,0.0
478,0.0,0.0,0.0,0.0,0.0,0.0
479,0.0,0.0,0.0,0.0,0.0,0.0
480,0.0,0.0,0.0,0.0,0.0,0.0
481,0.0,0.0,0.0,0.0,0.0,0.0
482,0.0,0.0,0.0,0.0,0.0,0.0
483,0.0,0.0,0.0,0.0,0.0,0.0
484,0.0,0.0,0.0,0.0,0.0,0.0
485,0.0,0.0,0.0,0.0,0.0,0.0
486,0.0,0.0,0.0,0.0,0.0,0.0
487,0.0,0.0,0.0,0.0,0.0,0.0
488,0.0,0.0,0.0,0.0,0.0,0.0
489,0.0,0.0,0.0,0.0,0.0,0.0
490,0.0,0.0,0.0,0.0,0.0,0.0
491,0.0,0.0,0.0,0.0,0.0,0.0
492,0.0,0.0,0.0,0.0,0.0,0.0
493,0.0,0.0,0.0,0.0,0.0,0.0
494,0.0,0.0,0.0,0.0,0.0,0.0
495,0.0,0.0,0.0,0.0,0.0,0.0
496,0.0,0.0,0.0,0.0,0.0,0.0
497,0.0,0.0,0.0,0.0,0.0,0.0
498,0.0,0.0,0.0,0.0,0.0,0.0
499,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_50.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,0.0,0.0,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0
300,0.0,0.0,0.0,0.0,0.0,0.0
301,0.0,0.0,0.0,0.0,0.0,0.0
302,0.0,0.0,0.0,0.0,0.0,0.0
303,0.0,0.0,0.0,0.0,0.0,0.0
304,0.0,0.0,0.0,0.0,0.0,0.0
305,0.0,0.0,0.0,0.0,0.0,0.0
306,0.0,0.0,0.0,0.0,0.0,0.0
307,0.0,0.0,0.0,0.0,0.0,0.0
308,0.0,0.0,0.0,0.0,0.0,0.0
309,0.0,0.0,0.0,0.0,0.0,0.0
310,0.0,0.0,0.0,0.0,0.0,0.0
311,0.0,0.0,0.0,0.0,0.0,0.0
312,0.0,0.0,0.0,0.0,0.0,0.0
313,0.0,0.0,0.0,0.0,0.0,0.0
314,0.0,0.0,0.0,0.0,0.0,0.0
315,0.0,0.0,0.0,0.0,0.0,0.0
316,0.0,0.0,0.0,0.0,0.0,0.0
317,0.0,0.0,0.0,0.0,0.0,0.0
318,0.0,0.0,0.0,0.0,0.0,0.0
319,0.0,0.0,0.0,0.0,0.0,0.0
320,0.0,0.0,0.0,0.0,0.0,0.0
321,0.0,0.0,0.0,0.0,0.0,0.0
322,0.0,0.0,0.0,0.0,0.0,0.0
323,0.0,0.0,0.0,0.0,0.0,0.0
324,0.0,0.0,0.0,0.0,0.0,0.0
325,0.0,0.0,0.0,0.0,0.0,0.0
326,0.0,0.0,0.0,0.0,0.0,0.0
327,0.0,0.0,0.0,0.0,0.0,0.0
328,0.0,0.0,0.0,0.0,0.0,0.0
329,0.0,0.0,0.0,0.0,0.0,0.0
330,0.0,0.0,0.0,0.0,0.0,0.0
331,0.0,0.0,0.0,0.0,0.0,0.0
332,0.0,0.0,0.0,0.0,0.0,0.0
333,0.0,0.0,0.0,0.0,0.0,0.0
334,0.0,0.0,0.0,0.0,0.0,0.0
335,0.0,0.0,0.0,0.0,0.0,0.0
336,0.0,0.0,0.0,0.0,0.0,0.0
337,0.0,0.0,0.0,0.0,0.0,0.0
338,0.0,0.0,0.0,0.0,0.0,0.0
339,0.0,0.0,0.0,0.0,0.0,0.0
340,0.0,0.0,0.0,0.0,0.0,0.0
341,0.0,0.0,0.0,0.0,0.0,0.0
342,0.0,0.0,0.0,0.0,0.0,0.0
343,0.0,0.0,0.0,0.0,0.0,0.0
344,0.0,0.0,0.0,0.0,0.0,0.0
345,0.0,0.0,0.0,0.0,0.0,0.0
346,0.0,0.0,0.0,0.0,0.0,0.0
347,0.0,0.0,0.0,0.0,0.0,0.0
348,0.0,0.0,0.0,0.0,0.0,0.0
349,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0,0.0,0.0
351,0.0,0.0,0.0,0.0,0.0,0.0
352,0.0,0.0,0.0,0.0,0.0,0.0
353,0.0,0.0,0.0,0.0,0.0,0.0
354,0.0,0.0,0.0,0.0,0.0,0.0
355,0.0,0.0,0.0,0.0,0.0,0.0
356,0.0,0.0,0.0,0.0,0.0,0.0
357,0.0,0.0,0.0,0.0,0.0,0.0
358,0.0,0.0,0.0,0.0,0.0,0.0
359,0.0,0.0,0.0,0.0,0.0,0.0
360,0.0,0.0,0.0,0.0,0.0,0.0
361,0.0,0.0,0.0,0.0,0.0,0.0
362,0.0,0.0,0.0,0.0,0.0,0.0
363,0.0,0.0,0.0,0.0,0.0,0.0
364,0.0,0.0,0.0,0.0,0.0,0.0
365,0.0,0.0,0.0,0.0,0.0,0.0
366,0.0,0.0,0.0,0.0,0.0,0.0
367,0.0,0.0,0.0,0.0,0.0,0.0
368,0.0,0.0,0.0,0.0,0.0,0.0
369,0.0,0.0,0.0,0.0,0.0,0.0
370,0.0,0.0,0.0,0.0,0.0,0.0
371,0.0,0.0,0.0,0.0,0.0,0.0
372,0.0,0.0,0.0,0.0,0.0,0.0
373,0.0,0.0,0.0,0.0,0.0,0.0
374,0.0,0.0,0.0,0.0,0.0,0.0
375,0.0,0.0,0.0,0.0,0.0,0.0
376,0.0,0.0,0.0,0.0,0.0,0.0
377,0.0,0.0,0.0,0.0,0.0,0.0
378,0.0,0.0,0.0,0.0,0.0,0.0
379,0.0,0.0,0.0,0.0,0.0,0.0
380,0.0,0.0,0.0,0.0,0.0,0.0
381,0.0,0.0,0.0,0.0,0.0,0.0
382,0.0,0.0,0.0,0.0,0.0,0.0
383,0.0,0.0,0.0,0.0,0.0,0.0
384,0.0,0.0,0.0,0.0,0.0,0.0
385,0.0,0.0,0.0,0.0,0.0,0.0
386,0.0,0.0,0.0,0.0,0.0,0.0
387,0.0,0.0,0.0,0.0,0.0,0.0
388,0.0,0.0,0.0,0.0,0.0,0.0
389,0.0,0.0,0.0,0.0,0.0,0.0
390,0.0,0.0,0.0,0.0,0.0,0.0
391,0.0,0.0,0.0,0.0,0.0,0.0
392,0.0,0.0,0.0,0.0,0.0,0.0
393,0.0,0.0,0.0,0.0,0.0,0.0
394,0.0,0.0,0.0,0.0,0.0,0.0
395,0.0,0.0,0.0,0.0,0.0,0.0
396,0.0,0.0,0.0,0.0,0.0,0.0
397,0.0,0.0,0.0,0.0,0.0,0.0
398,0.0,0.0,0.0,0.0,0.0,0.0
399,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0,0.0,0.0
401,0.0,0.0,0.0,0.0,0.0,0.0
402,0.0,0.0,0.0,0.0,0.0,0.0
403,0.0,0.0,0.0,0.0,0.0,0.0
404,0.0,0.0,0.0,0.0,0.0,0.0
405,0.0,0.0,0.0,0.0,0.0,0.0
406,0.0,0.0,0.0,0.0,0.0,0.0
407,0.0,0.0,0.0,0.0,0.0,0.0
408,0.0,0.0,0.0,0.0,0.0,0.0
409,0.0,0.0,0.0,0.0,0.0,0.0
410,0.0,0.0,0.0,0.0,0.0,0.0
411,0.0,0.0,0.0,0.0,0.0,0.0
412,0.0,0.0,0.0,0.0,0.0,0.0
413,0.0,0.0,0.0,0.0,0.0,0.0
414,0.0,0.0,0.0,0.0,0.0,0.0
415,0.0,0.0,0.0,0.0,0.0,0.0
416,0.0,0.0,0.0,0.0,0.0,0.0
417,0.0,0.0,0.0,0.0,0.0,0.0
418,0.0,0.0,0.0,0.0,0.0,0.0
419,0.0,0.0,0.0,0.0,0.0,0.0
420,0.0,0.0,0.0,0.0,0.0,0.0
421,0.0,0.0,0.0,0.0,0.0,0.0
422,0.0,0.0,0.0,0.0,0.0,0.0
423,0.0,0.0,0.0,0.0,0.0,0.0
424,0.0,0.0,0.0,0.0,0.0,0.0
425,0.0,0.0,0.0,0.0,0.0,0.0
426,0.0,0.0,0.0,0.0,0.0,0.0
427,0.0,0.0,0.0,0.0,0.0,0.0
428,0.0,0.0,0.0,0.0,0.0,0.0
429,0.0,0.0,0.0,0.0,0.0,0.0
430,0.0,0.0,0.0,0.0,0.0,0.0
431,0.0,0.0,0.0,0.0,0.0,0.0
432,0.0,0.0,0.0,0.0,0.0,0.0
433,0.0,0.0,0.0,0.0,0.0,0.0
434,0.0,0.0,0.0,0.0,0.0,0.0
435,0.0,0.0,0.0,0.0,0.0,0.0
436,0.0,0.0,0.0,0.0,0.0,0.0
437,0.0,0.0,0.0,0.0,0.0,0.0
438,0.0,0.0,0.0,0.0,0.0,0.0
439,0.0,0.0,0.0,0.0,0.0,0.0
440,0.0,0.0,0.0,0.0,0.0,0.0
441,0.0,0.0,0.0,0.0,0.0,0.0
442,0.0,0.0,0.0,0.0,0.0,0.0
443,0.0,0.0,0.0,0.0,0.0,0.0
444,0.0,0.0,0.0,0.0,0.0,0.0
445,0.0,0.0,0.0,0.0,0.0,0.0
446,0.0,0.0,0.0,0.0,0.0,0.0
447,0.0,0.0,0.0,0.0,0.0,0.0
448,0.0,0.0,0.0,0.0,0.0,0.0
449,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0,0.0,0.0
451,0.0,0.0,0.0,0.0,0.0,0.0
452,0.0,0.0,0.0,0.0,0.0,0.0
453,0.0,0.0,0.0,0.0,0.0,0.0
454,0.0,0.0,0.0,0.0,0.0,0.0
455,0.0,0.0,0.0,0.0,0.0,0.0
456,0.0,0.0,0.0,0.0,0.0,0.0
457,0.0,0.0,0.0,0.0,0.0,0.0
458,0.0,0.0,0.0,0.0,0.0,0.0
459,0.0,0.0,0.0,0.0,0.0,0.0
460,0.0,0.0,0.0,0.0,0.0,0.0
461,0.0,0.0,0.0,0.0,0.0,0.0
462,0.0,0.0,0.0,0.0,0.0,0.0
463,0.0,0.0,0.0,0.0,0.0,0.0
464,0.0,0.0,0.0,0.0,0.0,0.0
465,0.0,0.0,0.0,0.0,0.0,0.0
466,0.0,0.0,0.0,0.0,0.0,0.0
467,0.0,0.0,0.0,0.0,0.0,0.0
468,0.0,0.0,0.0,0.0,0.0,0.0
469,0.0,0.0,0.0,0.0,0.0,0.0
470,0.0,0.0,0.0,0.0,0.0,0.0
471,0.0,0.0,0.0,0.0,0.0,0.0
472,0.0,0.0,0.0,0.0,0.0,0.0
473,0.0,0.0,0.0,0.0,0.0,0.0
474,0.0,0.0,0.0,0.0,0.0,0.0
475,0.0,0.0,0.0,0.0,0.0,0.0
476,0.0,0.0,0.0,0.0,0.0,0.0
477,0.0,0.0,0.0,0.0,0.0,0.0
478,0.0,0.0,0.0,0.0,0.0,0.0
479,0.0,0.0,0.0,0.0,0.0,0.0
480,0.0,0.0,0.0,0.0,0.0,0.0
481,0.0,0.0,0.0,0.0,0.0,0.0
482,0.0,0.0,0.0,0.0,0.0,0.0
483,0.0,0.0,0.0,0.0,0.0,0.0
484,0.0,0.0,0.0,0.0,0.0,0.0
485,0.0,0.0,0.0,0.0,0.0,0.0
486,0.0,0.0,0.0,0.0,0.0,0.0
487,0.0,0.0,0.0,0.0,0.0,0.0
488,0.0,0.0,0.0,0.0,0.0,0.0
489,0.0,0.0,0.0,0.0,0.0,0.0
490,0.0,0.0,0.0,0.0,0.0,0.0
491,0.0,0.0,0.0,0.0,0.0,0.0
492,0.0,0.0,0.0,0.0,0.0,0.0
493,0.0,0.0,0.0,0.0,0.0,0.0
494,0.0,0.0,0.0,0.0,0.0,0.0
495,0.0,0.0,0.0,0.0,0.0,0.0
496,0.0,0.0,0.0,0.0,0.0,0.0
497,0.0,0.0,0.0,0.0,0.0,0.0
498,0.0,0.0,0.0,0.0,0.0,0.0
499,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_500.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,-409.79974365234375,-362.651611328125,-41.10515213012695,-42.21038055419922,0.9999891519546509,0.0006382392020896077
400,-410.6925964355469,-363.20330810546875,-41.164405822753906,-42.373687744140625,0.9999894499778748,0.0006382392020896077
401,-410.279296875,-362.9987487792969,-41.05746078491211,-42.22430419921875,0.9999897480010986,0.0006382392020896077
402,-410.562255859375,-362.8656005859375,-41.07667922973633,-42.27796173095703,0.9999900460243225,0.0006382392020896077
403,-411.44464111328125,-364.4697265625,-40.745521545410156,-41.897491455078125,0.9999902844429016,0.0006382392020896077
404,-409.44525146484375,-361.3275451660156,-41.17156982421875,-42.375274658203125,0.9999905824661255,0.0006382392020896077
405,-410.8601989746094,-363.189697265625,-41.01422882080078,-42.1400260925293,0.9999908208847046,0.0006382392020896077
406,-410.92266845703125,-363.4758605957031,-40.72818374633789,-41.96061325073242,0.9999911189079285,0.0006382392020896077
407,-409.38592529296875,-361.7513732910156,-41.229312896728516,-42.42149353027344,0.9999913573265076,0.0006382392020896077
408,-411.058349609375,-363.230712890625,-40.78705978393555,-42.0442008972168,0.9999915957450867,0.0006382392020896077
409,-409.8144836425781,-362.1517028808594,-41.25016784667969,-42.40549087524414,0.9999918341636658,0.0006382392020896077
410,-410.20697021484375,-361.9524841308594,-40.9603157043457,-42.2602424621582,0.9999920725822449,0.0006382392020896077
411,-409.5138854980469,-362.7365417480469,-41.315120697021484,-42.44160461425781,0.999992311000824,0.0006382392020896077
412,-411.4090576171875,-363.72216796875,-40.697715759277344,-41.794673919677734,0.9999924898147583,0.0006382392020896077
413,-411.0247497558594,-363.1456604003906,-40.94536590576172,-42.123050689697266,0.9999927282333374,0.0006382392020896077
414,-411.16241455078125,-363.3473815917969,-40.574520111083984,-41.724952697753906,0.9999929070472717,0.0006382392020896077
415,-410.4552917480469,-362.5521545410156,-41.034698486328125,-42.31858444213867,0.9999931454658508,0.0006382392020896077
416,-410.8878173828125,-363.74591064453125,-41.116180419921875,-42.44121170043945,0.9999933242797852,0.0006382392020896077
417,-410.80206298828125,-363.2646789550781,-40.69800567626953,-42.065399169921875,0.9999935030937195,0.0006382392020896077
418,-410.8194885253906,-362.9587097167969,-41.04373550415039,-42.4045524597168,0.9999936819076538,0.0006382392020896077
419,-410.9685363769531,-363.7127990722656,-40.94300079345703,-42.16975402832031,0.9999938607215881,0.0006382392020896077
420,-410.5308532714844,-362.47412109375,-40.94026565551758,-42.065330505371094,0.9999940395355225,0.0006382392020896077
421,-410.356689453125,-362.6811218261719,-41.11815643310547,-42.39320373535156,0.9999942183494568,0.0006382392020896077
422,-410.1364440917969,-362.060791015625,-40.68845748901367,-41.90756607055664,0.9999943971633911,0.0006382392020896077
423,-409.69622802734375,-361.7749938964844,-41.28901672363281,-42.67744827270508,0.9999945163726807,0.0006382392020896077
424,-408.4013977050781,-360.5946044921875,-41.7353401184082,-43.087711334228516,0.999994695186615,0.0006382392020896077
425,-411.3857727050781,-363.82818603515625,-40.697139739990234,-41.998966217041016,0.9999948143959045,0.0006382392020896077
426,-409.90106201171875,-361.82666015625,-41.26704025268555,-42.61585998535156,0.9999949932098389,0.0006382392020896077
427,-409.43975830078125,-361.5999450683594,-41.18851852416992,-42.46146011352539,0.9999951124191284,0.0006382392020896077
428,-410.9859619140625,-362.7929992675781,-40.621219635009766,-41.8094482421875,0.999995231628418,0.0006127096130512655
429,-411.86895751953125,-364.53546142578125,-41.0602912902832,-42.31668472290039,0.9999954104423523,0.0006127096130512655
430,-409.7587890625,-363.0021057128906,-41.15040588378906,-42.46866226196289,0.9999955296516418,0.0006127096130512655
431,-410.3979797363281,-363.0396728515625,-41.18080139160156,-42.392452239990234,0.9999956488609314,0.0006127096130512655
432,-410.09552001953125,-362.28375244140625,-41.21731185913086,-42.612022399902344,0.999995768070221,0.0006127096130512655
433,-411.57916259765625,-364.3192443847656,-40.510223388671875,-41.79410934448242,0.9999958872795105,0.0006127096130512655
434,-409.37652587890625,-361.097412109375,-41.272457122802734,-42.6751594543457,0.9999960064888,0.0006127096130512655
435,-410.87701416015625,-362.8049011230469,-40.673648834228516,-41.91632843017578,0.9999961256980896,0.0006127096130512655
436,-411.0155029296875,-363.28240966796875,-41.25617980957031,-42.395179748535156,0.9999962449073792,0.0006127096130512655
437,-409.30816650390625,-361.364501953125,-41.2140998840332,-42.646728515625,0.9999963045120239,0.0006127096130512655
438,-410.7562561035156,-362.3887939453125,-40.80343246459961,-42.126869201660156,0.9999964237213135,0.0006127096130512655
439,-411.3539123535156,-363.1113586425781,-40.60831069946289,-41.95737075805664,0.999996542930603,0.0006127096130512655
440,-411.7970275878906,-364.0264587402344,-40.5880126953125,-41.9140625,0.9999966621398926,0.0006127096130512655
441,-410.52813720703125,-362.8730773925781,-40.59303665161133,-41.90723419189453,0.9999967217445374,0.0006127096130512655
442,-409.22637939453125,-361.5064697265625,-41.012657165527344,-42.39533996582031,0.9999968409538269,0.0006127096130512655
443,-412.1116027832031,-364.1313781738281,-40.68193817138672,-41.94023513793945,0.9999969005584717,0.0006127096130512655
444,-409.8835144042969,-361.96759033203125,-41.344974517822266,-42.63821029663086,0.9999970197677612,0.0006127096130512655
445,-409.5324401855469,-361.3923034667969,-41.26810836791992,-42.51599884033203,0.999997079372406,0.0006127096130512655
446,-409.27191162109375,-360.7519226074219,-41.14185333251953,-42.48018264770508,0.9999971389770508,0.0006127096130512655
447,-410.2752380371094,-362.67156982421875,-41.37544250488281,-42.66123580932617,0.9999972581863403,0.0006127096130512655
448,-410.1171875,-362.2662048339844,-41.088809967041016,-42.3973503112793,0.9999973177909851,0.0006127096130512655
449,-409.8653869628906,-362.56805419921875,-41.45127868652344,-42.80094909667969,0.9999973773956299,0.0006127096130512655
450,-412.0597839355469,-365.06005859375,-40.351741790771484,-41.66126251220703,0.9999974966049194,0.0006127096130512655
451,-408.5148620605469,-361.0414733886719,-41.825706481933594,-43.22157287597656,0.9999975562095642,0.0006127096130512655
452,-411.119140625,-363.3967590332031,-40.93983840942383,-42.26405334472656,0.999997615814209,0.0006127096130512655
453,-410.4588317871094,-362.795166015625,-40.87860870361328,-42.20955276489258,0.9999976754188538,0.0006127096130512655
454,-408.9343566894531,-360.8088684082031,-41.322383880615234,-42.58053970336914,0.9999977350234985,0.0006127096130512655
455,-409.5729064941406,-361.514892578125,-41.100101470947266,-42.42767333984375,0.9999977946281433,0.0006127096130512655
456,-410.1886901855469,-362.4029846191406,-41.041015625,-42.346893310546875,0.9999978542327881,0.0006127096130512655
457,-412.7598571777344,-365.5351257324219,-40.29951477050781,-41.657005310058594,0.9999979138374329,0.0006127096130512655
458,-408.4475402832031,-361.3053894042969,-41.538368225097656,-42.93391418457031,0.9999979734420776,0.0006127096130512655
459,-411.34228515625,-364.697998046875,-41.13948059082031,-42.42881393432617,0.9999980330467224,0.0006127096130512655
460,-410.5745544433594,-362.6485900878906,-41.06349563598633,-42.366310119628906,0.9999980926513672,0.0006127096130512655
461,-410.20867919921875,-362.59759521484375,-41.1146125793457,-42.563865661621094,0.999998152256012,0.0006127096130512655
462,-412.1993408203125,-364.17694091796875,-40.394630432128906,-41.6137580871582,0.9999982118606567,0.0006127096130512655
463,-409.5473937988281,-362.3051452636719,-41.587181091308594,-42.9530029296875,0.9999982714653015,0.0006127096130512655
464,-410.65032958984375,-362.9556884765625,-40.780147552490234,-42.05179214477539,0.9999983310699463,0.00058820127742365
465,-411.1104431152344,-363.3823547363281,-41.00055694580078,-42.32758712768555,0.9999983310699463,0.00058820127742365
466,-410.0551452636719,-361.7552185058594,-40.92124557495117,-42.2764778137207,0.9999983906745911,0.00058820127742365
467,-409.53155517578125,-362.24078369140625,-41.463233947753906,-42.91456604003906,0.9999984502792358,0.00058820127742365
468,-411.545654296875,-364.1743469238281,-40.71870422363281,-41.98761749267578,0.9999985098838806,0.00058820127742365
469,-409.7383117675781,-362.38958740234375,-41.238834381103516,-42.639286041259766,0.9999985098838806,0.00058820127742365
470,-409.8326110839844,-361.90887451171875,-40.990013122558594,-42.27492141723633,0.9999985694885254,0.00058820127742365
471,-410.3705139160156,-362.72015380859375,-41.03885269165039,-42.350223541259766,0.9999986290931702,0.00058820127742365
472,-412.66107177734375,-365.1170654296875,-40.46251678466797,-41.828548431396484,0.9999986290931702,0.00058820127742365
473,-410.3107604980469,-362.79718017578125,-41.194305419921875,-42.61568069458008,0.9999986886978149,0.00058820127742365
474,-410.65704345703125,-362.5678405761719,-40.711273193359375,-42.10245895385742,0.9999987483024597,0.00058820127742365
475,-410.4811706542969,-363.1069030761719,-40.99430465698242,-42.42298889160156,0.9999987483024597,0.00058820127742365
476,-410.30181884765625,-363.127197265625,-41.124385833740234,-42.499183654785156,0.9999988079071045,0.00058820127742365
477,-410.1180725097656,-363.0287170410156,-40.90409851074219,-42.27836608886719,0.9999988079071045,0.00058820127742365
478,-409.3841857910156,-362.2294006347656,-41.323673248291016,-42.66374969482422,0.9999988675117493,0.00058820127742365
479,-409.1803894042969,-361.9262390136719,-41.44691848754883,-42.81351089477539,0.9999988675117493,0.00058820127742365
480,-410.6572570800781,-363.113525390625,-40.84599685668945,-42.33740997314453,0.999998927116394,0.00058820127742365
481,-409.8489685058594,-362.824951171875,-41.182708740234375,-42.4642448425293,0.9999989867210388,0.00058820127742365
482,-409.695068359375,-361.40185546875,-41.126991271972656,-42.52737808227539,0.9999989867210388,0.00058820127742365
483,-410.1455383300781,-362.5881652832031,-40.935001373291016,-42.22888946533203,0.9999989867210388,0.00058820127742365
484,-408.99774169921875,-361.37408447265625,-41.289459228515625,-42.6820068359375,0.9999990463256836,0.00058820127742365
485,-411.609130859375,-364.1832275390625,-40.5323486328125,-41.842620849609375,0.9999990463256836,0.00058820127742365
486,-411.3975524902344,-364.5519714355469,-40.615440368652344,-41.96431350708008,0.9999991059303284,0.00058820127742365
487,-410.2404479980469,-362.6065368652344,-41.09977722167969,-42.476322174072266,0.9999991059303284,0.00058820127742365
488,-409.56072998046875,-362.21917724609375,-41.44623947143555,-42.93777847290039,0.9999991655349731,0.00058820127742365
489,-409.0222473144531,-361.1047668457031,-41.14328384399414,-42.43962860107422,0.9999991655349731,0.00058820127742365
490,-409.7641296386719,-362.4793701171875,-41.15925216674805,-42.62955856323242,0.9999991655349731,0.00058820127742365
491,-409.5007629394531,-362.11383056640625,-41.114830017089844,-42.43755340576172,0.9999992251396179,0.00058820127742365
492,-408.73248291015625,-361.6642150878906,-41.22307586669922,-42.75384521484375,0.9999992251396179,0.00058820127742365
493,-411.0394592285156,-364.241943359375,-40.735260009765625,-42.00634765625,0.9999992847442627,0.00058820127742365
494,-411.13665771484375,-364.608642578125,-40.73258590698242,-41.99597930908203,0.9999992847442627,0.00058820127742365
495,-410.28204345703125,-362.9585266113281,-41.127540588378906,-42.44663619995117,0.9999992847442627,0.00058820127742365
496,-410.5779724121094,-363.1277160644531,-40.92522048950195,-42.232933044433594,0.9999993443489075,0.00058820127742365
497,-409.1064758300781,-362.43218994140625,-41.19172286987305,-42.600379943847656,0.9999993443489075,0.00058820127742365
498,-409.9724426269531,-363.22314453125,-40.83102035522461,-42.25932312011719,0.9999993443489075,0.00058820127742365
499,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_600.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,-409.79974365234375,-362.651611328125,-41.10515213012695,-42.21038055419922,0.9999891519546509,0.0006382392020896077
400,-410.6925964355469,-363.20330810546875,-41.164405822753906,-42.373687744140625,0.9999894499778748,0.0006382392020896077
401,-410.279296875,-362.9987487792969,-41.05746078491211,-42.22430419921875,0.9999897480010986,0.0006382392020896077
402,-410.562255859375,-362.8656005859375,-41.07667922973633,-42.27796173095703,0.9999900460243225,0.0006382392020896077
403,-411.44464111328125,-364.4697265625,-40.745521545410156,-41.897491455078125,0.9999902844429016,0.0006382392020896077
404,-409.44525146484375,-361.3275451660156,-41.17156982421875,-42.375274658203125,0.9999905824661255,0.0006382392020896077
405,-410.8601989746094,-363.189697265625,-41.01422882080078,-42.1400260925293,0.9999908208847046,0.0006382392020896077
406,-410.92266845703125,-363.4758605957031,-40.72818374633789,-41.96061325073242,0.9999911189079285,0.0006382392020896077
407,-409.38592529296875,-361.7513732910156,-41.229312896728516,-42.42149353027344,0.9999913573265076,0.0006382392020896077
408,-411.058349609375,-363.230712890625,-40.78705978393555,-42.0442008972168,0.9999915957450867,0.0006382392020896077
409,-409.8144836425781,-362.1517028808594,-41.25016784667969,-42.40549087524414,0.9999918341636658,0.0006382392020896077
410,-410.20697021484375,-361.9524841308594,-40.9603157043457,-42.2602424621582,0.9999920725822449,0.0006382392020896077
411,-409.5138854980469,-362.7365417480469,-41.315120697021484,-42.44160461425781,0.999992311000824,0.0006382392020896077
412,-411.4090576171875,-363.72216796875,-40.697715759277344,-41.794673919677734,0.9999924898147583,0.0006382392020896077
413,-411.0247497558594,-363.1456604003906,-40.94536590576172,-42.123050689697266,0.9999927282333374,0.0006382392020896077
414,-411.16241455078125,-363.3473815917969,-40.574520111083984,-41.724952697753906,0.9999929070472717,0.0006382392020896077
415,-410.4552917480469,-362.5521545410156,-41.034698486328125,-42.31858444213867,0.9999931454658508,0.0006382392020896077
416,-410.8878173828125,-363.74591064453125,-41.116180419921875,-42.44121170043945,0.9999933242797852,0.0006382392020896077
417,-410.80206298828125,-363.2646789550781,-40.69800567626953,-42.065399169921875,0.9999935030937195,0.0006382392020896077
418,-410.8194885253906,-362.9587097167969,-41.04373550415039,-42.4045524597168,0.9999936819076538,0.0006382392020896077
419,-410.9685363769531,-363.7127990722656,-40.94300079345703,-42.16975402832031,0.9999938607215881,0.0006382392020896077
420,-410.5308532714844,-362.47412109375,-40.94026565551758,-42.065330505371094,0.9999940395355225,0.0006382392020896077
421,-410.356689453125,-362.6811218261719,-41.11815643310547,-42.39320373535156,0.9999942183494568,0.0006382392020896077
422,-410.1364440917969,-362.060791015625,-40.68845748901367,-41.90756607055664,0.9999943971633911,0.0006382392020896077
423,-409.69622802734375,-361.7749938964844,-41.28901672363281,-42.67744827270508,0.9999945163726807,0.0006382392020896077
424,-408.4013977050781,-360.5946044921875,-41.7353401184082,-43.087711334228516,0.999994695186615,0.0006382392020896077
425,-411.3857727050781,-363.82818603515625,-40.697139739990234,-41.998966217041016,0.9999948143959045,0.0006382392020896077
426,-409.90106201171875,-361.82666015625,-41.26704025268555,-42.61585998535156,0.9999949932098389,0.0006382392020896077
427,-409.43975830078125,-361.5999450683594,-41.18851852416992,-42.46146011352539,0.9999951124191284,0.0006382392020896077
428,-410.9859619140625,-362.7929992675781,-40.621219635009766,-41.8094482421875,0.999995231628418,0.0006127096130512655
429,-411.86895751953125,-364.53546142578125,-41.0602912902832,-42.31668472290039,0.9999954104423523,0.0006127096130512655
430,-409.7587890625,-363.0021057128906,-41.15040588378906,-42.46866226196289,0.9999955296516418,0.0006127096130512655
431,-410.3979797363281,-363.0396728515625,-41.18080139160156,-42.392452239990234,0.9999956488609314,0.0006127096130512655
432,-410.09552001953125,-362.28375244140625,-41.21731185913086,-42.612022399902344,0.999995768070221,0.0006127096130512655
433,-411.57916259765625,-364.3192443847656,-40.510223388671875,-41.79410934448242,0.9999958872795105,0.0006127096130512655
434,-409.37652587890625,-361.097412109375,-41.272457122802734,-42.6751594543457,0.9999960064888,0.0006127096130512655
435,-410.87701416015625,-362.8049011230469,-40.673648834228516,-41.91632843017578,0.9999961256980896,0.0006127096130512655
436,-411.0155029296875,-363.28240966796875,-41.25617980957031,-42.395179748535156,0.9999962449073792,0.0006127096130512655
437,-409.30816650390625,-361.364501953125,-41.2140998840332,-42.646728515625,0.9999963045120239,0.0006127096130512655
438,-410.7562561035156,-362.3887939453125,-40.80343246459961,-42.126869201660156,0.9999964237213135,0.0006127096130512655
439,-411.3539123535156,-363.1113586425781,-40.60831069946289,-41.95737075805664,0.999996542930603,0.0006127096130512655
440,-411.7970275878906,-364.0264587402344,-40.5880126953125,-41.9140625,0.9999966621398926,0.0006127096130512655
441,-410.52813720703125,-362.8730773925781,-40.59303665161133,-41.90723419189453,0.9999967217445374,0.0006127096130512655
442,-409.22637939453125,-361.5064697265625,-41.012657165527344,-42.39533996582031,0.9999968409538269,0.0006127096130512655
443,-412.1116027832031,-364.1313781738281,-40.68193817138672,-41.94023513793945,0.9999969005584717,0.0006127096130512655
444,-409.8835144042969,-361.96759033203125,-41.344974517822266,-42.63821029663086,0.9999970197677612,0.0006127096130512655
445,-409.5324401855469,-361.3923034667969,-41.26810836791992,-42.51599884033203,0.999997079372406,0.0006127096130512655
446,-409.27191162109375,-360.7519226074219,-41.14185333251953,-42.48018264770508,0.9999971389770508,0.0006127096130512655
447,-410.2752380371094,-362.67156982421875,-41.37544250488281,-42.66123580932617,0.9999972581863403,0.0006127096130512655
448,-410.1171875,-362.2662048339844,-41.088809967041016,-42.3973503112793,0.9999973177909851,0.0006127096130512655
449,-409.8653869628906,-362.56805419921875,-41.45127868652344,-42.80094909667969,0.9999973773956299,0.0006127096130512655
450,-412.0597839355469,-365.06005859375,-40.351741790771484,-41.66126251220703,0.9999974966049194,0.0006127096130512655
451,-408.5148620605469,-361.0414733886719,-41.825706481933594,-43.22157287597656,0.9999975562095642,0.0006127096130512655
452,-411.119140625,-363.3967590332031,-40.93983840942383,-42.26405334472656,0.999997615814209,0.0006127096130512655
453,-410.4588317871094,-362.795166015625,-40.87860870361328,-42.20955276489258,0.9999976754188538,0.0006127096130512655
454,-408.9343566894531,-360.8088684082031,-41.322383880615234,-42.58053970336914,0.9999977350234985,0.0006127096130512655
455,-409.5729064941406,-361.514892578125,-41.100101470947266,-42.42767333984375,0.9999977946281433,0.0006127096130512655
456,-410.1886901855469,-362.4029846191406,-41.041015625,-42.346893310546875,0.9999978542327881,0.0006127096130512655
457,-412.7598571777344,-365.5351257324219,-40.29951477050781,-41.657005310058594,0.9999979138374329,0.0006127096130512655
458,-408.4475402832031,-361.3053894042969,-41.538368225097656,-42.93391418457031,0.9999979734420776,0.0006127096130512655
459,-411.34228515625,-364.697998046875,-41.13948059082031,-42.42881393432617,0.9999980330467224,0.0006127096130512655
460,-410.5745544433594,-362.6485900878906,-41.06349563598633,-42.366310119628906,0.9999980926513672,0.0006127096130512655
461,-410.20867919921875,-362.59759521484375,-41.1146125793457,-42.563865661621094,0.999998152256012,0.0006127096130512655
462,-412.1993408203125,-364.17694091796875,-40.394630432128906,-41.6137580871582,0.9999982118606567,0.0006127096130512655
463,-409.5473937988281,-362.3051452636719,-41.587181091308594,-42.9530029296875,0.9999982714653015,0.0006127096130512655
464,-410.65032958984375,-362.9556884765625,-40.780147552490234,-42.05179214477539,0.9999983310699463,0.00058820127742365
465,-411.1104431152344,-363.3823547363281,-41.00055694580078,-42.32758712768555,0.9999983310699463,0.00058820127742365
466,-410.0551452636719,-361.7552185058594,-40.92124557495117,-42.2764778137207,0.9999983906745911,0.00058820127742365
467,-409.53155517578125,-362.24078369140625,-41.463233947753906,-42.91456604003906,0.9999984502792358,0.00058820127742365
468,-411.545654296875,-364.1743469238281,-40.71870422363281,-41.98761749267578,0.9999985098838806,0.00058820127742365
469,-409.7383117675781,-362.38958740234375,-41.238834381103516,-42.639286041259766,0.9999985098838806,0.00058820127742365
470,-409.8326110839844,-361.90887451171875,-40.990013122558594,-42.27492141723633,0.9999985694885254,0.00058820127742365
471,-410.3705139160156,-362.72015380859375,-41.03885269165039,-42.350223541259766,0.9999986290931702,0.00058820127742365
472,-412.66107177734375,-365.1170654296875,-40.46251678466797,-41.828548431396484,0.9999986290931702,0.00058820127742365
473,-410.3107604980469,-362.79718017578125,-41.194305419921875,-42.61568069458008,0.9999986886978149,0.00058820127742365
474,-410.65704345703125,-362.5678405761719,-40.711273193359375,-42.10245895385742,0.9999987483024597,0.00058820127742365
475,-410.4811706542969,-363.1069030761719,-40.99430465698242,-42.42298889160156,0.9999987483024597,0.00058820127742365
476,-410.30181884765625,-363.127197265625,-41.124385833740234,-42.499183654785156,0.9999988079071045,0.00058820127742365
477,-410.1180725097656,-363.0287170410156,-40.90409851074219,-42.27836608886719,0.9999988079071045,0.00058820127742365
478,-409.3841857910156,-362.2294006347656,-41.323673248291016,-42.66374969482422,0.9999988675117493,0.00058820127742365
479,-409.1803894042969,-361.9262390136719,-41.44691848754883,-42.81351089477539,0.9999988675117493,0.00058820127742365
480,-410.6572570800781,-363.113525390625,-40.84599685668945,-42.33740997314453,0.999998927116394,0.00058820127742365
481,-409.8489685058594,-362.824951171875,-41.182708740234375,-42.4642448425293,0.9999989867210388,0.00058820127742365
482,-409.695068359375,-361.40185546875,-41.126991271972656,-42.52737808227539,0.9999989867210388,0.00058820127742365
483,-410.1455383300781,-362.5881652832031,-40.935001373291016,-42.22888946533203,0.9999989867210388,0.00058820127742365
484,-408.99774169921875,-361.37408447265625,-41.289459228515625,-42.6820068359375,0.9999990463256836,0.00058820127742365
485,-411.609130859375,-364.1832275390625,-40.5323486328125,-41.842620849609375,0.9999990463256836,0.00058820127742365
486,-411.3975524902344,-364.5519714355469,-40.615440368652344,-41.96431350708008,0.9999991059303284,0.00058820127742365
487,-410.2404479980469,-362.6065368652344,-41.09977722167969,-42.476322174072266,0.9999991059303284,0.00058820127742365
488,-409.56072998046875,-362.21917724609375,-41.44623947143555,-42.93777847290039,0.9999991655349731,0.00058820127742365
489,-409.0222473144531,-361.1047668457031,-41.14328384399414,-42.43962860107422,0.9999991655349731,0.00058820127742365
490,-409.7641296386719,-362.4793701171875,-41.15925216674805,-42.62955856323242,0.9999991655349731,0.00058820127742365
491,-409.5007629394531,-362.11383056640625,-41.114830017089844,-42.43755340576172,0.9999992251396179,0.00058820127742365
492,-408.73248291015625,-361.6642150878906,-41.22307586669922,-42.75384521484375,0.9999992251396179,0.00058820127742365
493,-411.0394592285156,-364.241943359375,-40.735260009765625,-42.00634765625,0.9999992847442627,0.00058820127742365
494,-411.13665771484375,-364.608642578125,-40.73258590698242,-41.99597930908203,0.9999992847442627,0.00058820127742365
495,-410.28204345703125,-362.9585266113281,-41.127540588378906,-42.44663619995117,0.9999992847442627,0.00058820127742365
496,-410.5779724121094,-363.1277160644531,-40.92522048950195,-42.232933044433594,0.9999993443489075,0.00058820127742365
497,-409.1064758300781,-362.43218994140625,-41.19172286987305,-42.600379943847656,0.9999993443489075,0.00058820127742365
498,-409.9724426269531,-363.22314453125,-40.83102035522461,-42.25932312011719,0.9999993443489075,0.00058820127742365
499,-411.3802490234375,-363.9178466796875,-40.626556396484375,-41.94717025756836,0.9999994039535522,0.0005646731588058174
500,-410.2974853515625,-363.16754150390625,-41.204769134521484,-42.5849723815918,0.9999994039535522,0.0005646731588058174
501,-410.9607238769531,-363.6488037109375,-40.62722396850586,-42.04940414428711,0.9999994039535522,0.0005646731588058174
502,-408.7140197753906,-361.2187194824219,-41.49597930908203,-43.01335525512695,0.9999994039535522,0.0005646731588058174
503,-411.28271484375,-363.4673156738281,-41.019981384277344,-42.417198181152344,0.999999463558197,0.0005646731588058174
504,-409.7900390625,-362.4416809082031,-41.05461883544922,-42.37464904785156,0.999999463558197,0.0005646731588058174
505,-410.9202575683594,-363.8889465332031,-41.150779724121094,-42.575294494628906,0.999999463558197,0.0005646731588058174
506,-409.3270568847656,-361.6954650878906,-41.29607391357422,-42.69908905029297,0.999999463558197,0.0005646731588058174
507,-411.6617431640625,-365.39678955078125,-40.75909423828125,-42.109371185302734,0.9999995231628418,0.0005646731588058174
508,-409.7455139160156,-363.2772216796875,-41.13307571411133,-42.460716247558594,0.9999995231628418,0.0005646731588058174
509,-409.34393310546875,-361.7970275878906,-41.187374114990234,-42.60164260864258,0.9999995231628418,0.0005646731588058174
510,-411.6495361328125,-365.1051025390625,-40.89175033569336,-42.224754333496094,0.9999995231628418,0.0005646731588058174
511,-409.58099365234375,-362.80401611328125,-41.029510498046875,-42.328216552734375,0.9999995827674866,0.0005646731588058174
512,-411.1842956542969,-363.88031005859375,-41.14612579345703,-42.53176498413086,0.9999995827674866,0.0005646731588058174
513,-410.4179382324219,-362.8839111328125,-40.81772232055664,-42.24960708618164,0.9999995827674866,0.0005646731588058174
514,-409.6475830078125,-362.898193359375,-41.301753997802734,-42.60519790649414,0.9999995827674866,0.0005646731588058174
515,-409.927490234375,-362.63006591796875,-41.0005989074707,-42.42872619628906,0.9999995827674866,0.0005646731588058174
516,-410.35235595703125,-363.0515441894531,-41.00225830078125,-42.37636184692383,0.9999996423721313,0.0005646731588058174
517,-409.1911926269531,-361.318115234375,-41.4317626953125,-43.033287048339844,0.9999996423721313,0.0005646731588058174
518,-411.5183410644531,-364.2071228027344,-40.57249450683594,-41.9166259765625,0.9999996423721313,0.0005646731588058174
519,-409.51995849609375,-362.5747375488281,-41.2373161315918,-42.7418098449707,0.9999996423721313,0.0005646731588058174
520,-410.2391662597656,-363.510498046875,-40.923404693603516,-42.382083892822266,0.9999996423721313,0.0005646731588058174
521,-410.5299377441406,-363.05841064453125,-40.80867385864258,-42.17381286621094,0.9999996423721313,0.0005646731588058174
522,-409.0259094238281,-362.1136474609375,-41.229156494140625,-42.70270919799805,0.9999997019767761,0.0005646731588058174
523,-412.1429138183594,-365.5615539550781,-40.68110656738281,-42.02680969238281,0.9999997019767761,0.0005646731588058174
524,-410.5115966796875,-362.83074951171875,-40.77845764160156,-42.22822952270508,0.9999997019767761,0.0005646731588058174
525,-410.1163024902344,-362.4869689941406,-40.84471130371094,-42.22047424316406,0.9999997019767761,0.0005646731588058174
526,-408.79388427734375,-361.1242370605469,-41.47663116455078,-42.850948333740234,0.9999997019767761,0.0005646731588058174
527,-410.14251708984375,-363.1374816894531,-41.04818344116211,-42.542179107666016,0.9999997019767761,0.0005646731588058174
528,-409.3646240234375,-361.9942932128906,-41.36980056762695,-42.73014450073242,0.9999997019767761,0.0005646731588058174
529,-410.37225341796875,-363.22906494140625,-40.73133087158203,-42.12645721435547,0.9999997615814209,0.0005646731588058174
530,-411.1331787109375,-363.8331298828125,-40.73255920410156,-42.12323760986328,0.9999997615814209,0.0005646731588058174
531,-410.00933837890625,-362.49212646484375,-41.213523864746094,-42.6175422668457,0.9999997615814209,0.0005646731588058174
532,-409.4317932128906,-362.1841735839844,-41.00890350341797,-42.39569854736328,0.9999997615814209,0.0005646731588058174
533,-409.1807556152344,-362.5170593261719,-41.629783630371094,-43.119503021240234,0.9999997615814209,0.0005646731588058174
534,-409.5723876953125,-362.33477783203125,-40.97588348388672,-42.33628463745117,0.9999997615814209,0.0005646731588058174
535,-409.2408447265625,-362.60821533203125,-41.4055290222168,-42.7752571105957,0.9999997615814209,0.0005420861998572946
536,-410.55926513671875,-363.0849609375,-40.88260269165039,-42.158302307128906,0.9999997615814209,0.0005420861998572946
537,-410.3432312011719,-363.3019104003906,-40.99774932861328,-42.278133392333984,0.9999997615814209,0.0005420861998572946
538,-409.9130554199219,-362.8681335449219,-41.08191680908203,-42.57583236694336,0.9999998211860657,0.0005420861998572946
539,-410.2376708984375,-362.7936706542969,-41.1275634765625,-42.509742736816406,0.9999998211860657,0.0005420861998572946
540,-409.6310729980469,-361.8578796386719,-41.042938232421875,-42.46309280395508,0.9999998211860657,0.0005420861998572946
541,-410.45269775390625,-363.2032470703125,-41.191375732421875,-42.6807975769043,0.9999998211860657,0.0005420861998572946
542,-411.6527099609375,-364.6239929199219,-40.81352615356445,-42.195068359375,0.9999998211860657,0.0005420861998572946
543,-410.52081298828125,-363.55889892578125,-41.135562896728516,-42.60094451904297,0.9999998211860657,0.0005420861998572946
544,-409.4754638671875,-361.9676513671875,-41.21021270751953,-42.564842224121094,0.9999998211860657,0.0005420861998572946
545,-410.918212890625,-363.7465515136719,-40.78514862060547,-42.163047790527344,0.9999998211860657,0.0005420861998572946
546,-411.88592529296875,-364.779052734375,-40.51415252685547,-41.909854888916016,0.9999998211860657,0.0005420861998572946
547,-409.5155944824219,-362.35711669921875,-40.93461990356445,-42.409061431884766,0.9999998211860657,0.0005420861998572946
548,-410.0652160644531,-363.0256042480469,-40.86565399169922,-42.32396697998047,0.9999998211860657,0.0005420861998572946
549,-409.4377746582031,-362.1814880371094,-41.17066192626953,-42.72202682495117,0.9999998211860657,0.0005420861998572946
550,-409.2502746582031,-362.343505859375,-41.3931884765625,-42.833030700683594,0.9999998807907104,0.0005420861998572946
551,-409.1915588378906,-362.12030029296875,-41.18413543701172,-42.70164108276367,0.9999998807907104,0.0005420861998572946
552,-410.444091796875,-363.0467834472656,-41.08320617675781,-42.492286682128906,0.9999998807907104,0.0005420861998572946
553,-409.5643310546875,-362.6250305175781,-41.05767059326172,-42.5650634765625,0.9999998807907104,0.0005420861998572946
554,-409.4049987792969,-362.6510314941406,-41.15061569213867,-42.61623764038086,0.9999998807907104,0.0005420861998572946
555,-410.5646057128906,-363.5220642089844,-41.03171920776367,-42.53058624267578,0.9999998807907104,0.0005420861998572946
556,-410.56964111328125,-363.6280517578125,-40.89702224731445,-42.29685974121094,0.9999998807907104,0.0005420861998572946
557,-409.4790344238281,-362.1875305175781,-41.2727165222168,-42.79536819458008,0.9999998807907104,0.0005420861998572946
558,-410.8713684082031,-363.7493896484375,-41.087406158447266,-42.66397476196289,0.9999998807907104,0.0005420861998572946
559,-409.1924743652344,-362.3527526855469,-41.15937805175781,-42.637603759765625,0.9999998807907104,0.0005420861998572946
560,-410.1266174316406,-363.3150939941406,-41.01376724243164,-42.45728302001953,0.9999998807907104,0.0005420861998572946
561,-410.8042297363281,-363.86907958984375,-40.72599411010742,-42.089599609375,0.9999998807907104,0.0005420861998572946
562,-410.1323547363281,-362.9993896484375,-41.13459777832031,-42.56135177612305,0.9999998807907104,0.0005420861998572946
563,-410.1369934082031,-363.53460693359375,-41.184242248535156,-42.61857604980469,0.9999998807907104,0.0005420861998572946
564,-411.1980895996094,-363.5436706542969,-40.954586029052734,-42.46345520019531,0.9999998807907104,0.0005420861998572946
565,-411.5077209472656,-364.54302978515625,-40.600032806396484,-41.99552536010742,0.9999998807907104,0.0005420861998572946
566,-409.40704345703125,-361.93865966796875,-41.23271560668945,-42.64244079589844,0.9999998807907104,0.0005420861998572946
567,-410.3269958496094,-364.0548095703125,-41.30241012573242,-42.74714660644531,0.9999999403953552,0.0005420861998572946
568,-410.58746337890625,-363.74603271484375,-40.90705108642578,-42.282474517822266,0.9999999403953552,0.0005420861998572946
569,-409.0675354003906,-362.5549621582031,-41.36912155151367,-42.78065490722656,0.9999999403953552,0.0005420861998572946
570,-412.13470458984375,-364.4830322265625,-40.62205123901367,-42.10736846923828,0.9999999403953552,0.0005420861998572946
571,-410.1181640625,-363.2909240722656,-41.121273040771484,-42.52254104614258,0.9999999403953552,0.0005204027402214706
572,-408.87506103515625,-361.2038879394531,-41.28954315185547,-42.8376579284668,0.9999999403953552,0.0005204027402214706
573,-410.07354736328125,-362.30072021484375,-40.90957260131836,-42.37726593017578,0.9999999403953552,0.0005204027402214706
574,-410.6673278808594,-364.1221618652344,-41.220943450927734,-42.76576232910156,0.9999999403953552,0.0005204027402214706
575,-410.2439880371094,-362.8834533691406,-40.77178955078125,-42.238590240478516,0.9999999403953552,0.0005204027402214706
576,-408.77081298828125,-361.6831970214844,-41.465248107910156,-43.102439880371094,0.9999999403953552,0.0005204027402214706
577,-411.80377197265625,-364.5845947265625,-40.739959716796875,-42.21053695678711,0.9999999403953552,0.0005204027402214706
578,-410.7965087890625,-363.3160705566406,-40.71757888793945,-42.13926315307617,0.9999999403953552,0.0005204027402214706
579,-409.7279968261719,-362.87310791015625,-41.21355438232422,-42.841007232666016,0.9999999403953552,0.0005204027402214706
580,-409.8373107910156,-362.21331787109375,-41.00210952758789,-42.5186653137207,0.9999999403953552,0.0005204027402214706
581,-409.8883361816406,-362.8602600097656,-41.23478317260742,-42.73491668701172,0.9999999403953552,0.0005204027402214706
582,-408.8966369628906,-361.8465270996094,-41.14951705932617,-42.6566276550293,0.9999999403953552,0.0005204027402214706
583,-409.10003662109375,-362.2549743652344,-41.06550216674805,-42.626007080078125,0.9999999403953552,0.0005204027402214706
584,-410.17730712890625,-363.1782531738281,-40.963829040527344,-42.39759063720703,0.9999999403953552,0.0005204027402214706
585,-409.5060119628906,-362.60699462890625,-41.48412322998047,-43.04308319091797,0.9999999403953552,0.0005204027402214706
586,-410.059326171875,-362.9635314941406,-41.13766860961914,-42.65683364868164,0.9999999403953552,0.0005204027402214706
587,-411.7658386230469,-364.2764587402344,-40.845149993896484,-42.40311050415039,0.9999999403953552,0.0005204027402214706
588,-410.30426025390625,-363.2681579589844,-40.99481201171875,-42.54412078857422,0.9999999403953552,0.0005204027402214706
589,-409.50115966796875,-362.41326904296875,-41.2382926940918,-42.71407699584961,0.9999999403953552,0.0005204027402214706
590,-407.79034423828125,-360.4378662109375,-41.6143684387207,-43.184757232666016,0.9999999403953552,0.0005204027402214706
591,-411.61676025390625,-364.748291015625,-41.1445198059082,-42.61801528930664,0.9999999403953552,0.0005204027402214706
592,-408.85076904296875,-362.12725830078125,-41.260841369628906,-42.83988571166992,0.9999999403953552,0.0005204027402214706
593,-410.2803649902344,-363.0361022949219,-40.86797332763672,-42.39163589477539,0.9999999403953552,0.0005204027402214706
594,-409.8553466796875,-362.943603515625,-41.11042404174805,-42.58167266845703,0.9999999403953552,0.0005204027402214706
595,-409.2758483886719,-362.59405517578125,-41.28737258911133,-42.75483322143555,0.9999999403953552,0.0005204027402214706
596,-411.3827209472656,-364.9295959472656,-40.826175689697266,-42.25593948364258,0.9999999403953552,0.0005204027402214706
597,-411.1206359863281,-363.96624755859375,-41.080989837646484,-42.572418212890625,0.9999999403953552,0.0005204027402214706
598,-409.3277587890625,-362.3845520019531,-41.214508056640625,-42.726707458496094,0.9999999403953552,0.0005204027402214706
599,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0,0.0,0.0
673,0.0,0.0,0.0,0.0,0.0,0.0
674,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0,0.0,0.0,0.0,0.0,0.0
676,0.0,0.0,0.0,0.0,0.0,0.0
677,0.0,0.0,0.0,0.0,0.0,0.0
678,0.0,0.0,0.0,0.0,0.0,0.0
679,0.0,0.0,0.0,0.0,0.0,0.0
680,0.0,0.0,0.0,0.0,0.0,0.0
681,0.0,0.0,0.0,0.0,0.0,0.0
682,0.0,0.0,0.0,0.0,0.0,0.0
683,0.0,0.0,0.0,0.0,0.0,0.0
684,0.0,0.0,0.0,0.0,0.0,0.0
685,0.0,0.0,0.0,0.0,0.0,0.0
686,0.0,0.0,0.0,0.0,0.0,0.0
687,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0,0.0,0.0,0.0,0.0,0.0
689,0.0,0.0,0.0,0.0,0.0,0.0
690,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0,0.0,0.0,0.0,0.0,0.0
692,0.0,0.0,0.0,0.0,0.0,0.0
693,0.0,0.0,0.0,0.0,0.0,0.0
694,0.0,0.0,0.0,0.0,0.0,0.0
695,0.0,0.0,0.0,0.0,0.0,0.0
696,0.0,0.0,0.0,0.0,0.0,0.0
697,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0,0.0,0.0,0.0,0.0,0.0
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_700.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,-409.79974365234375,-362.651611328125,-41.10515213012695,-42.21038055419922,0.9999891519546509,0.0006382392020896077
400,-410.6925964355469,-363.20330810546875,-41.164405822753906,-42.373687744140625,0.9999894499778748,0.0006382392020896077
401,-410.279296875,-362.9987487792969,-41.05746078491211,-42.22430419921875,0.9999897480010986,0.0006382392020896077
402,-410.562255859375,-362.8656005859375,-41.07667922973633,-42.27796173095703,0.9999900460243225,0.0006382392020896077
403,-411.44464111328125,-364.4697265625,-40.745521545410156,-41.897491455078125,0.9999902844429016,0.0006382392020896077
404,-409.44525146484375,-361.3275451660156,-41.17156982421875,-42.375274658203125,0.9999905824661255,0.0006382392020896077
405,-410.8601989746094,-363.189697265625,-41.01422882080078,-42.1400260925293,0.9999908208847046,0.0006382392020896077
406,-410.92266845703125,-363.4758605957031,-40.72818374633789,-41.96061325073242,0.9999911189079285,0.0006382392020896077
407,-409.38592529296875,-361.7513732910156,-41.229312896728516,-42.42149353027344,0.9999913573265076,0.0006382392020896077
408,-411.058349609375,-363.230712890625,-40.78705978393555,-42.0442008972168,0.9999915957450867,0.0006382392020896077
409,-409.8144836425781,-362.1517028808594,-41.25016784667969,-42.40549087524414,0.9999918341636658,0.0006382392020896077
410,-410.20697021484375,-361.9524841308594,-40.9603157043457,-42.2602424621582,0.9999920725822449,0.0006382392020896077
411,-409.5138854980469,-362.7365417480469,-41.315120697021484,-42.44160461425781,0.999992311000824,0.0006382392020896077
412,-411.4090576171875,-363.72216796875,-40.697715759277344,-41.794673919677734,0.9999924898147583,0.0006382392020896077
413,-411.0247497558594,-363.1456604003906,-40.94536590576172,-42.123050689697266,0.9999927282333374,0.0006382392020896077
414,-411.16241455078125,-363.3473815917969,-40.574520111083984,-41.724952697753906,0.9999929070472717,0.0006382392020896077
415,-410.4552917480469,-362.5521545410156,-41.034698486328125,-42.31858444213867,0.9999931454658508,0.0006382392020896077
416,-410.8878173828125,-363.74591064453125,-41.116180419921875,-42.44121170043945,0.9999933242797852,0.0006382392020896077
417,-410.80206298828125,-363.2646789550781,-40.69800567626953,-42.065399169921875,0.9999935030937195,0.0006382392020896077
418,-410.8194885253906,-362.9587097167969,-41.04373550415039,-42.4045524597168,0.9999936819076538,0.0006382392020896077
419,-410.9685363769531,-363.7127990722656,-40.94300079345703,-42.16975402832031,0.9999938607215881,0.0006382392020896077
420,-410.5308532714844,-362.47412109375,-40.94026565551758,-42.065330505371094,0.9999940395355225,0.0006382392020896077
421,-410.356689453125,-362.6811218261719,-41.11815643310547,-42.39320373535156,0.9999942183494568,0.0006382392020896077
422,-410.1364440917969,-362.060791015625,-40.68845748901367,-41.90756607055664,0.9999943971633911,0.0006382392020896077
423,-409.69622802734375,-361.7749938964844,-41.28901672363281,-42.67744827270508,0.9999945163726807,0.0006382392020896077
424,-408.4013977050781,-360.5946044921875,-41.7353401184082,-43.087711334228516,0.999994695186615,0.0006382392020896077
425,-411.3857727050781,-363.82818603515625,-40.697139739990234,-41.998966217041016,0.9999948143959045,0.0006382392020896077
426,-409.90106201171875,-361.82666015625,-41.26704025268555,-42.61585998535156,0.9999949932098389,0.0006382392020896077
427,-409.43975830078125,-361.5999450683594,-41.18851852416992,-42.46146011352539,0.9999951124191284,0.0006382392020896077
428,-410.9859619140625,-362.7929992675781,-40.621219635009766,-41.8094482421875,0.999995231628418,0.0006127096130512655
429,-411.86895751953125,-364.53546142578125,-41.0602912902832,-42.31668472290039,0.9999954104423523,0.0006127096130512655
430,-409.7587890625,-363.0021057128906,-41.15040588378906,-42.46866226196289,0.9999955296516418,0.0006127096130512655
431,-410.3979797363281,-363.0396728515625,-41.18080139160156,-42.392452239990234,0.9999956488609314,0.0006127096130512655
432,-410.09552001953125,-362.28375244140625,-41.21731185913086,-42.612022399902344,0.999995768070221,0.0006127096130512655
433,-411.57916259765625,-364.3192443847656,-40.510223388671875,-41.79410934448242,0.9999958872795105,0.0006127096130512655
434,-409.37652587890625,-361.097412109375,-41.272457122802734,-42.6751594543457,0.9999960064888,0.0006127096130512655
435,-410.87701416015625,-362.8049011230469,-40.673648834228516,-41.91632843017578,0.9999961256980896,0.0006127096130512655
436,-411.0155029296875,-363.28240966796875,-41.25617980957031,-42.395179748535156,0.9999962449073792,0.0006127096130512655
437,-409.30816650390625,-361.364501953125,-41.2140998840332,-42.646728515625,0.9999963045120239,0.0006127096130512655
438,-410.7562561035156,-362.3887939453125,-40.80343246459961,-42.126869201660156,0.9999964237213135,0.0006127096130512655
439,-411.3539123535156,-363.1113586425781,-40.60831069946289,-41.95737075805664,0.999996542930603,0.0006127096130512655
440,-411.7970275878906,-364.0264587402344,-40.5880126953125,-41.9140625,0.9999966621398926,0.0006127096130512655
441,-410.52813720703125,-362.8730773925781,-40.59303665161133,-41.90723419189453,0.9999967217445374,0.0006127096130512655
442,-409.22637939453125,-361.5064697265625,-41.012657165527344,-42.39533996582031,0.9999968409538269,0.0006127096130512655
443,-412.1116027832031,-364.1313781738281,-40.68193817138672,-41.94023513793945,0.9999969005584717,0.0006127096130512655
444,-409.8835144042969,-361.96759033203125,-41.344974517822266,-42.63821029663086,0.9999970197677612,0.0006127096130512655
445,-409.5324401855469,-361.3923034667969,-41.26810836791992,-42.51599884033203,0.999997079372406,0.0006127096130512655
446,-409.27191162109375,-360.7519226074219,-41.14185333251953,-42.48018264770508,0.9999971389770508,0.0006127096130512655
447,-410.2752380371094,-362.67156982421875,-41.37544250488281,-42.66123580932617,0.9999972581863403,0.0006127096130512655
448,-410.1171875,-362.2662048339844,-41.088809967041016,-42.3973503112793,0.9999973177909851,0.0006127096130512655
449,-409.8653869628906,-362.56805419921875,-41.45127868652344,-42.80094909667969,0.9999973773956299,0.0006127096130512655
450,-412.0597839355469,-365.06005859375,-40.351741790771484,-41.66126251220703,0.9999974966049194,0.0006127096130512655
451,-408.5148620605469,-361.0414733886719,-41.825706481933594,-43.22157287597656,0.9999975562095642,0.0006127096130512655
452,-411.119140625,-363.3967590332031,-40.93983840942383,-42.26405334472656,0.999997615814209,0.0006127096130512655
453,-410.4588317871094,-362.795166015625,-40.87860870361328,-42.20955276489258,0.9999976754188538,0.0006127096130512655
454,-408.9343566894531,-360.8088684082031,-41.322383880615234,-42.58053970336914,0.9999977350234985,0.0006127096130512655
455,-409.5729064941406,-361.514892578125,-41.100101470947266,-42.42767333984375,0.9999977946281433,0.0006127096130512655
456,-410.1886901855469,-362.4029846191406,-41.041015625,-42.346893310546875,0.9999978542327881,0.0006127096130512655
457,-412.7598571777344,-365.5351257324219,-40.29951477050781,-41.657005310058594,0.9999979138374329,0.0006127096130512655
458,-408.4475402832031,-361.3053894042969,-41.538368225097656,-42.93391418457031,0.9999979734420776,0.0006127096130512655
459,-411.34228515625,-364.697998046875,-41.13948059082031,-42.42881393432617,0.9999980330467224,0.0006127096130512655
460,-410.5745544433594,-362.6485900878906,-41.06349563598633,-42.366310119628906,0.9999980926513672,0.0006127096130512655
461,-410.20867919921875,-362.59759521484375,-41.1146125793457,-42.563865661621094,0.999998152256012,0.0006127096130512655
462,-412.1993408203125,-364.17694091796875,-40.394630432128906,-41.6137580871582,0.9999982118606567,0.0006127096130512655
463,-409.5473937988281,-362.3051452636719,-41.587181091308594,-42.9530029296875,0.9999982714653015,0.0006127096130512655
464,-410.65032958984375,-362.9556884765625,-40.780147552490234,-42.05179214477539,0.9999983310699463,0.00058820127742365
465,-411.1104431152344,-363.3823547363281,-41.00055694580078,-42.32758712768555,0.9999983310699463,0.00058820127742365
466,-410.0551452636719,-361.7552185058594,-40.92124557495117,-42.2764778137207,0.9999983906745911,0.00058820127742365
467,-409.53155517578125,-362.24078369140625,-41.463233947753906,-42.91456604003906,0.9999984502792358,0.00058820127742365
468,-411.545654296875,-364.1743469238281,-40.71870422363281,-41.98761749267578,0.9999985098838806,0.00058820127742365
469,-409.7383117675781,-362.38958740234375,-41.238834381103516,-42.639286041259766,0.9999985098838806,0.00058820127742365
470,-409.8326110839844,-361.90887451171875,-40.990013122558594,-42.27492141723633,0.9999985694885254,0.00058820127742365
471,-410.3705139160156,-362.72015380859375,-41.03885269165039,-42.350223541259766,0.9999986290931702,0.00058820127742365
472,-412.66107177734375,-365.1170654296875,-40.46251678466797,-41.828548431396484,0.9999986290931702,0.00058820127742365
473,-410.3107604980469,-362.79718017578125,-41.194305419921875,-42.61568069458008,0.9999986886978149,0.00058820127742365
474,-410.65704345703125,-362.5678405761719,-40.711273193359375,-42.10245895385742,0.9999987483024597,0.00058820127742365
475,-410.4811706542969,-363.1069030761719,-40.99430465698242,-42.42298889160156,0.9999987483024597,0.00058820127742365
476,-410.30181884765625,-363.127197265625,-41.124385833740234,-42.499183654785156,0.9999988079071045,0.00058820127742365
477,-410.1180725097656,-363.0287170410156,-40.90409851074219,-42.27836608886719,0.9999988079071045,0.00058820127742365
478,-409.3841857910156,-362.2294006347656,-41.323673248291016,-42.66374969482422,0.9999988675117493,0.00058820127742365
479,-409.1803894042969,-361.9262390136719,-41.44691848754883,-42.81351089477539,0.9999988675117493,0.00058820127742365
480,-410.6572570800781,-363.113525390625,-40.84599685668945,-42.33740997314453,0.999998927116394,0.00058820127742365
481,-409.8489685058594,-362.824951171875,-41.182708740234375,-42.4642448425293,0.9999989867210388,0.00058820127742365
482,-409.695068359375,-361.40185546875,-41.126991271972656,-42.52737808227539,0.9999989867210388,0.00058820127742365
483,-410.1455383300781,-362.5881652832031,-40.935001373291016,-42.22888946533203,0.9999989867210388,0.00058820127742365
484,-408.99774169921875,-361.37408447265625,-41.289459228515625,-42.6820068359375,0.9999990463256836,0.00058820127742365
485,-411.609130859375,-364.1832275390625,-40.5323486328125,-41.842620849609375,0.9999990463256836,0.00058820127742365
486,-411.3975524902344,-364.5519714355469,-40.615440368652344,-41.96431350708008,0.9999991059303284,0.00058820127742365
487,-410.2404479980469,-362.6065368652344,-41.09977722167969,-42.476322174072266,0.9999991059303284,0.00058820127742365
488,-409.56072998046875,-362.21917724609375,-41.44623947143555,-42.93777847290039,0.9999991655349731,0.00058820127742365
489,-409.0222473144531,-361.1047668457031,-41.14328384399414,-42.43962860107422,0.9999991655349731,0.00058820127742365
490,-409.7641296386719,-362.4793701171875,-41.15925216674805,-42.62955856323242,0.9999991655349731,0.00058820127742365
491,-409.5007629394531,-362.11383056640625,-41.114830017089844,-42.43755340576172,0.9999992251396179,0.00058820127742365
492,-408.73248291015625,-361.6642150878906,-41.22307586669922,-42.75384521484375,0.9999992251396179,0.00058820127742365
493,-411.0394592285156,-364.241943359375,-40.735260009765625,-42.00634765625,0.9999992847442627,0.00058820127742365
494,-411.13665771484375,-364.608642578125,-40.73258590698242,-41.99597930908203,0.9999992847442627,0.00058820127742365
495,-410.28204345703125,-362.9585266113281,-41.127540588378906,-42.44663619995117,0.9999992847442627,0.00058820127742365
496,-410.5779724121094,-363.1277160644531,-40.92522048950195,-42.232933044433594,0.9999993443489075,0.00058820127742365
497,-409.1064758300781,-362.43218994140625,-41.19172286987305,-42.600379943847656,0.9999993443489075,0.00058820127742365
498,-409.9724426269531,-363.22314453125,-40.83102035522461,-42.25932312011719,0.9999993443489075,0.00058820127742365
499,-411.3802490234375,-363.9178466796875,-40.626556396484375,-41.94717025756836,0.9999994039535522,0.0005646731588058174
500,-410.2974853515625,-363.16754150390625,-41.204769134521484,-42.5849723815918,0.9999994039535522,0.0005646731588058174
501,-410.9607238769531,-363.6488037109375,-40.62722396850586,-42.04940414428711,0.9999994039535522,0.0005646731588058174
502,-408.7140197753906,-361.2187194824219,-41.49597930908203,-43.01335525512695,0.9999994039535522,0.0005646731588058174
503,-411.28271484375,-363.4673156738281,-41.019981384277344,-42.417198181152344,0.999999463558197,0.0005646731588058174
504,-409.7900390625,-362.4416809082031,-41.05461883544922,-42.37464904785156,0.999999463558197,0.0005646731588058174
505,-410.9202575683594,-363.8889465332031,-41.150779724121094,-42.575294494628906,0.999999463558197,0.0005646731588058174
506,-409.3270568847656,-361.6954650878906,-41.29607391357422,-42.69908905029297,0.999999463558197,0.0005646731588058174
507,-411.6617431640625,-365.39678955078125,-40.75909423828125,-42.109371185302734,0.9999995231628418,0.0005646731588058174
508,-409.7455139160156,-363.2772216796875,-41.13307571411133,-42.460716247558594,0.9999995231628418,0.0005646731588058174
509,-409.34393310546875,-361.7970275878906,-41.187374114990234,-42.60164260864258,0.9999995231628418,0.0005646731588058174
510,-411.6495361328125,-365.1051025390625,-40.89175033569336,-42.224754333496094,0.9999995231628418,0.0005646731588058174
511,-409.58099365234375,-362.80401611328125,-41.029510498046875,-42.328216552734375,0.9999995827674866,0.0005646731588058174
512,-411.1842956542969,-363.88031005859375,-41.14612579345703,-42.53176498413086,0.9999995827674866,0.0005646731588058174
513,-410.4179382324219,-362.8839111328125,-40.81772232055664,-42.24960708618164,0.9999995827674866,0.0005646731588058174
514,-409.6475830078125,-362.898193359375,-41.301753997802734,-42.60519790649414,0.9999995827674866,0.0005646731588058174
515,-409.927490234375,-362.63006591796875,-41.0005989074707,-42.42872619628906,0.9999995827674866,0.0005646731588058174
516,-410.35235595703125,-363.0515441894531,-41.00225830078125,-42.37636184692383,0.9999996423721313,0.0005646731588058174
517,-409.1911926269531,-361.318115234375,-41.4317626953125,-43.033287048339844,0.9999996423721313,0.0005646731588058174
518,-411.5183410644531,-364.2071228027344,-40.57249450683594,-41.9166259765625,0.9999996423721313,0.0005646731588058174
519,-409.51995849609375,-362.5747375488281,-41.2373161315918,-42.7418098449707,0.9999996423721313,0.0005646731588058174
520,-410.2391662597656,-363.510498046875,-40.923404693603516,-42.382083892822266,0.9999996423721313,0.0005646731588058174
521,-410.5299377441406,-363.05841064453125,-40.80867385864258,-42.17381286621094,0.9999996423721313,0.0005646731588058174
522,-409.0259094238281,-362.1136474609375,-41.229156494140625,-42.70270919799805,0.9999997019767761,0.0005646731588058174
523,-412.1429138183594,-365.5615539550781,-40.68110656738281,-42.02680969238281,0.9999997019767761,0.0005646731588058174
524,-410.5115966796875,-362.83074951171875,-40.77845764160156,-42.22822952270508,0.9999997019767761,0.0005646731588058174
525,-410.1163024902344,-362.4869689941406,-40.84471130371094,-42.22047424316406,0.9999997019767761,0.0005646731588058174
526,-408.79388427734375,-361.1242370605469,-41.47663116455078,-42.850948333740234,0.9999997019767761,0.0005646731588058174
527,-410.14251708984375,-363.1374816894531,-41.04818344116211,-42.542179107666016,0.9999997019767761,0.0005646731588058174
528,-409.3646240234375,-361.9942932128906,-41.36980056762695,-42.73014450073242,0.9999997019767761,0.0005646731588058174
529,-410.37225341796875,-363.22906494140625,-40.73133087158203,-42.12645721435547,0.9999997615814209,0.0005646731588058174
530,-411.1331787109375,-363.8331298828125,-40.73255920410156,-42.12323760986328,0.9999997615814209,0.0005646731588058174
531,-410.00933837890625,-362.49212646484375,-41.213523864746094,-42.6175422668457,0.9999997615814209,0.0005646731588058174
532,-409.4317932128906,-362.1841735839844,-41.00890350341797,-42.39569854736328,0.9999997615814209,0.0005646731588058174
533,-409.1807556152344,-362.5170593261719,-41.629783630371094,-43.119503021240234,0.9999997615814209,0.0005646731588058174
534,-409.5723876953125,-362.33477783203125,-40.97588348388672,-42.33628463745117,0.9999997615814209,0.0005646731588058174
535,-409.2408447265625,-362.60821533203125,-41.4055290222168,-42.7752571105957,0.9999997615814209,0.0005420861998572946
536,-410.55926513671875,-363.0849609375,-40.88260269165039,-42.158302307128906,0.9999997615814209,0.0005420861998572946
537,-410.3432312011719,-363.3019104003906,-40.99774932861328,-42.278133392333984,0.9999997615814209,0.0005420861998572946
538,-409.9130554199219,-362.8681335449219,-41.08191680908203,-42.57583236694336,0.9999998211860657,0.0005420861998572946
539,-410.2376708984375,-362.7936706542969,-41.1275634765625,-42.509742736816406,0.9999998211860657,0.0005420861998572946
540,-409.6310729980469,-361.8578796386719,-41.042938232421875,-42.46309280395508,0.9999998211860657,0.0005420861998572946
541,-410.45269775390625,-363.2032470703125,-41.191375732421875,-42.6807975769043,0.9999998211860657,0.0005420861998572946
542,-411.6527099609375,-364.6239929199219,-40.81352615356445,-42.195068359375,0.9999998211860657,0.0005420861998572946
543,-410.52081298828125,-363.55889892578125,-41.135562896728516,-42.60094451904297,0.9999998211860657,0.0005420861998572946
544,-409.4754638671875,-361.9676513671875,-41.21021270751953,-42.564842224121094,0.9999998211860657,0.0005420861998572946
545,-410.918212890625,-363.7465515136719,-40.78514862060547,-42.163047790527344,0.9999998211860657,0.0005420861998572946
546,-411.88592529296875,-364.779052734375,-40.51415252685547,-41.909854888916016,0.9999998211860657,0.0005420861998572946
547,-409.5155944824219,-362.35711669921875,-40.93461990356445,-42.409061431884766,0.9999998211860657,0.0005420861998572946
548,-410.0652160644531,-363.0256042480469,-40.86565399169922,-42.32396697998047,0.9999998211860657,0.0005420861998572946
549,-409.4377746582031,-362.1814880371094,-41.17066192626953,-42.72202682495117,0.9999998211860657,0.0005420861998572946
550,-409.2502746582031,-362.343505859375,-41.3931884765625,-42.833030700683594,0.9999998807907104,0.0005420861998572946
551,-409.1915588378906,-362.12030029296875,-41.18413543701172,-42.70164108276367,0.9999998807907104,0.0005420861998572946
552,-410.444091796875,-363.0467834472656,-41.08320617675781,-42.492286682128906,0.9999998807907104,0.0005420861998572946
553,-409.5643310546875,-362.6250305175781,-41.05767059326172,-42.5650634765625,0.9999998807907104,0.0005420861998572946
554,-409.4049987792969,-362.6510314941406,-41.15061569213867,-42.61623764038086,0.9999998807907104,0.0005420861998572946
555,-410.5646057128906,-363.5220642089844,-41.03171920776367,-42.53058624267578,0.9999998807907104,0.0005420861998572946
556,-410.56964111328125,-363.6280517578125,-40.89702224731445,-42.29685974121094,0.9999998807907104,0.0005420861998572946
557,-409.4790344238281,-362.1875305175781,-41.2727165222168,-42.79536819458008,0.9999998807907104,0.0005420861998572946
558,-410.8713684082031,-363.7493896484375,-41.087406158447266,-42.66397476196289,0.9999998807907104,0.0005420861998572946
559,-409.1924743652344,-362.3527526855469,-41.15937805175781,-42.637603759765625,0.9999998807907104,0.0005420861998572946
560,-410.1266174316406,-363.3150939941406,-41.01376724243164,-42.45728302001953,0.9999998807907104,0.0005420861998572946
561,-410.8042297363281,-363.86907958984375,-40.72599411010742,-42.089599609375,0.9999998807907104,0.0005420861998572946
562,-410.1323547363281,-362.9993896484375,-41.13459777832031,-42.56135177612305,0.9999998807907104,0.0005420861998572946
563,-410.1369934082031,-363.53460693359375,-41.184242248535156,-42.61857604980469,0.9999998807907104,0.0005420861998572946
564,-411.1980895996094,-363.5436706542969,-40.954586029052734,-42.46345520019531,0.9999998807907104,0.0005420861998572946
565,-411.5077209472656,-364.54302978515625,-40.600032806396484,-41.99552536010742,0.9999998807907104,0.0005420861998572946
566,-409.40704345703125,-361.93865966796875,-41.23271560668945,-42.64244079589844,0.9999998807907104,0.0005420861998572946
567,-410.3269958496094,-364.0548095703125,-41.30241012573242,-42.74714660644531,0.9999999403953552,0.0005420861998572946
568,-410.58746337890625,-363.74603271484375,-40.90705108642578,-42.282474517822266,0.9999999403953552,0.0005420861998572946
569,-409.0675354003906,-362.5549621582031,-41.36912155151367,-42.78065490722656,0.9999999403953552,0.0005420861998572946
570,-412.13470458984375,-364.4830322265625,-40.62205123901367,-42.10736846923828,0.9999999403953552,0.0005420861998572946
571,-410.1181640625,-363.2909240722656,-41.121273040771484,-42.52254104614258,0.9999999403953552,0.0005204027402214706
572,-408.87506103515625,-361.2038879394531,-41.28954315185547,-42.8376579284668,0.9999999403953552,0.0005204027402214706
573,-410.07354736328125,-362.30072021484375,-40.90957260131836,-42.37726593017578,0.9999999403953552,0.0005204027402214706
574,-410.6673278808594,-364.1221618652344,-41.220943450927734,-42.76576232910156,0.9999999403953552,0.0005204027402214706
575,-410.2439880371094,-362.8834533691406,-40.77178955078125,-42.238590240478516,0.9999999403953552,0.0005204027402214706
576,-408.77081298828125,-361.6831970214844,-41.465248107910156,-43.102439880371094,0.9999999403953552,0.0005204027402214706
577,-411.80377197265625,-364.5845947265625,-40.739959716796875,-42.21053695678711,0.9999999403953552,0.0005204027402214706
578,-410.7965087890625,-363.3160705566406,-40.71757888793945,-42.13926315307617,0.9999999403953552,0.0005204027402214706
579,-409.7279968261719,-362.87310791015625,-41.21355438232422,-42.841007232666016,0.9999999403953552,0.0005204027402214706
580,-409.8373107910156,-362.21331787109375,-41.00210952758789,-42.5186653137207,0.9999999403953552,0.0005204027402214706
581,-409.8883361816406,-362.8602600097656,-41.23478317260742,-42.73491668701172,0.9999999403953552,0.0005204027402214706
582,-408.8966369628906,-361.8465270996094,-41.14951705932617,-42.6566276550293,0.9999999403953552,0.0005204027402214706
583,-409.10003662109375,-362.2549743652344,-41.06550216674805,-42.626007080078125,0.9999999403953552,0.0005204027402214706
584,-410.17730712890625,-363.1782531738281,-40.963829040527344,-42.39759063720703,0.9999999403953552,0.0005204027402214706
585,-409.5060119628906,-362.60699462890625,-41.48412322998047,-43.04308319091797,0.9999999403953552,0.0005204027402214706
586,-410.059326171875,-362.9635314941406,-41.13766860961914,-42.65683364868164,0.9999999403953552,0.0005204027402214706
587,-411.7658386230469,-364.2764587402344,-40.845149993896484,-42.40311050415039,0.9999999403953552,0.0005204027402214706
588,-410.30426025390625,-363.2681579589844,-40.99481201171875,-42.54412078857422,0.9999999403953552,0.0005204027402214706
589,-409.50115966796875,-362.41326904296875,-41.2382926940918,-42.71407699584961,0.9999999403953552,0.0005204027402214706
590,-407.79034423828125,-360.4378662109375,-41.6143684387207,-43.184757232666016,0.9999999403953552,0.0005204027402214706
591,-411.61676025390625,-364.748291015625,-41.1445198059082,-42.61801528930664,0.9999999403953552,0.0005204027402214706
592,-408.85076904296875,-362.12725830078125,-41.260841369628906,-42.83988571166992,0.9999999403953552,0.0005204027402214706
593,-410.2803649902344,-363.0361022949219,-40.86797332763672,-42.39163589477539,0.9999999403953552,0.0005204027402214706
594,-409.8553466796875,-362.943603515625,-41.11042404174805,-42.58167266845703,0.9999999403953552,0.0005204027402214706
595,-409.2758483886719,-362.59405517578125,-41.28737258911133,-42.75483322143555,0.9999999403953552,0.0005204027402214706
596,-411.3827209472656,-364.9295959472656,-40.826175689697266,-42.25593948364258,0.9999999403953552,0.0005204027402214706
597,-411.1206359863281,-363.96624755859375,-41.080989837646484,-42.572418212890625,0.9999999403953552,0.0005204027402214706
598,-409.3277587890625,-362.3845520019531,-41.214508056640625,-42.726707458496094,0.9999999403953552,0.0005204027402214706
599,-410.988037109375,-364.379150390625,-40.91587829589844,-42.29795837402344,0.9999999403953552,0.0005204027402214706
600,-409.6713562011719,-362.7738037109375,-40.825218200683594,-42.3900032043457,0.9999999403953552,0.0005204027402214706
601,-409.1659851074219,-362.47161865234375,-41.46513748168945,-42.984161376953125,0.9999999403953552,0.0005204027402214706
602,-411.4961242675781,-364.7462158203125,-40.83112716674805,-42.26529312133789,0.9999999403953552,0.0005204027402214706
603,-409.41558837890625,-363.0454406738281,-41.18582534790039,-42.64531707763672,0.9999999403953552,0.0005204027402214706
604,-411.6944885253906,-365.0645446777344,-40.4704704284668,-41.89604568481445,0.9999999403953552,0.0005204027402214706
605,-410.12811279296875,-363.4259948730469,-40.897560119628906,-42.47108840942383,0.9999999403953552,0.0005204027402214706
606,-410.29449462890625,-363.2853698730469,-41.06078338623047,-42.64982986450195,1.0,0.0005204027402214706
607,-408.83917236328125,-361.70135498046875,-41.53516387939453,-43.098350524902344,1.0,0.0004995866329409182
608,-409.673828125,-362.4048767089844,-40.862281799316406,-42.30057144165039,1.0,0.0004995866329409182
609,-410.61175537109375,-363.772705078125,-41.230777740478516,-42.74811935424805,1.0,0.0004995866329409182
610,-409.86273193359375,-363.2431640625,-40.942665100097656,-42.268829345703125,1.0,0.0004995866329409182
611,-410.25396728515625,-363.3993225097656,-41.19076156616211,-42.78483963012695,1.0,0.0004995866329409182
612,-411.1033630371094,-364.09527587890625,-40.66136932373047,-42.15896987915039,1.0,0.0004995866329409182
613,-409.9520568847656,-362.5876770019531,-40.88840103149414,-42.402809143066406,1.0,0.0004995866329409182
614,-411.12176513671875,-364.20257568359375,-40.909976959228516,-42.27239227294922,1.0,0.0004995866329409182
615,-409.1329650878906,-361.92584228515625,-41.13456726074219,-42.74164581298828,1.0,0.0004995866329409182
616,-410.36090087890625,-363.80218505859375,-41.03800582885742,-42.50362777709961,1.0,0.0004995866329409182
617,-410.7515869140625,-364.0848083496094,-40.876102447509766,-42.36246871948242,1.0,0.0004995866329409182
618,-410.0603942871094,-362.5956726074219,-40.84804916381836,-42.37347412109375,1.0,0.0004995866329409182
619,-409.3974609375,-362.5310974121094,-41.5430908203125,-43.05452346801758,1.0,0.0004995866329409182
620,-409.61480712890625,-362.9774169921875,-41.2303466796875,-42.798274993896484,1.0,0.0004995866329409182
621,-410.0362548828125,-363.4471435546875,-41.316444396972656,-42.73891067504883,1.0,0.0004995866329409182
622,-409.3512268066406,-361.9364318847656,-41.23026657104492,-42.793697357177734,1.0,0.0004995866329409182
623,-410.8743896484375,-363.7796630859375,-40.97341537475586,-42.40859603881836,1.0,0.0004995866329409182
624,-410.1795349121094,-363.67572021484375,-40.74992370605469,-42.277496337890625,1.0,0.0004995866329409182
625,-409.197509765625,-362.330322265625,-41.367401123046875,-42.94083023071289,1.0,0.0004995866329409182
626,-412.5585021972656,-366.111572265625,-40.65480041503906,-42.009883880615234,1.0,0.0004995866329409182
627,-409.8751525878906,-363.5328369140625,-41.01666259765625,-42.53974914550781,1.0,0.0004995866329409182
628,-411.6378173828125,-366.16864013671875,-40.676090240478516,-42.22026443481445,1.0,0.0004995866329409182
629,-409.21783447265625,-363.49920654296875,-41.256553649902344,-42.87983703613281,1.0,0.0004995866329409182
630,-410.64447021484375,-364.0239562988281,-40.92598342895508,-42.497703552246094,1.0,0.0004995866329409182
631,-410.1671142578125,-363.03851318359375,-41.160606384277344,-42.71797180175781,1.0,0.0004995866329409182
632,-410.57794189453125,-363.62384033203125,-41.13687515258789,-42.59273147583008,1.0,0.0004995866329409182
633,-410.04144287109375,-363.48638916015625,-40.940059661865234,-42.54269027709961,1.0,0.0004995866329409182
634,-409.6276550292969,-362.8200988769531,-41.41663360595703,-42.938655853271484,1.0,0.0004995866329409182
635,-410.9977722167969,-364.5503845214844,-40.81098937988281,-42.24187469482422,1.0,0.0004995866329409182
636,-409.7569885253906,-363.468505859375,-40.840049743652344,-42.31024932861328,1.0,0.0004995866329409182
637,-408.5713806152344,-362.1623229980469,-41.33549118041992,-42.85358428955078,1.0,0.0004995866329409182
638,-411.9084167480469,-365.2771301269531,-41.02650451660156,-42.47526168823242,1.0,0.0004995866329409182
639,-410.0631103515625,-363.78387451171875,-41.01918411254883,-42.50554275512695,1.0,0.0004995866329409182
640,-408.5445861816406,-361.49041748046875,-41.634761810302734,-43.27239990234375,1.0,0.0004995866329409182
641,-410.3778076171875,-363.82421875,-40.8946647644043,-42.370521545410156,1.0,0.0004995866329409182
642,-410.5657043457031,-363.8739318847656,-40.66332244873047,-42.214717864990234,1.0,0.0004796031571459025
643,-411.64617919921875,-366.0072937011719,-40.730430603027344,-42.126827239990234,1.0,0.0004796031571459025
644,-411.03326416015625,-364.695556640625,-40.85243225097656,-42.412235260009766,1.0,0.0004796031571459025
645,-408.7778625488281,-362.8088684082031,-41.53245162963867,-43.10772705078125,1.0,0.0004796031571459025
646,-409.92584228515625,-363.0157165527344,-41.02351379394531,-42.54485321044922,1.0,0.0004796031571459025
647,-410.8446960449219,-363.8872375488281,-40.854591369628906,-42.36363220214844,1.0,0.0004796031571459025
648,-412.1050720214844,-365.433837890625,-40.81129455566406,-42.311622619628906,1.0,0.0004796031571459025
649,-409.19921875,-362.3948059082031,-41.18364334106445,-42.65443420410156,1.0,0.0004796031571459025
650,-410.3605651855469,-363.3615417480469,-41.05110168457031,-42.49671173095703,1.0,0.0004796031571459025
651,-409.8390197753906,-362.6213684082031,-41.16773986816406,-42.69783401489258,1.0,0.0004796031571459025
652,-410.8186340332031,-364.4261779785156,-41.18209457397461,-42.728702545166016,1.0,0.0004796031571459025
653,-409.4095458984375,-362.0179138183594,-41.18405532836914,-42.70207977294922,1.0,0.0004796031571459025
654,-409.7288818359375,-362.9570617675781,-41.254215240478516,-42.8514404296875,1.0,0.0004796031571459025
655,-411.0673522949219,-365.29052734375,-40.87239456176758,-42.3526725769043,1.0,0.0004796031571459025
656,-411.60980224609375,-365.8031921386719,-41.075496673583984,-42.58784866333008,1.0,0.0004796031571459025
657,-409.73052978515625,-362.70123291015625,-41.074527740478516,-42.552215576171875,1.0,0.0004796031571459025
658,-410.0065612792969,-363.6555480957031,-41.047080993652344,-42.56311798095703,1.0,0.0004796031571459025
659,-410.0748291015625,-363.88531494140625,-40.95513916015625,-42.49412155151367,1.0,0.0004796031571459025
660,-409.21820068359375,-362.8543395996094,-41.54905319213867,-43.2305908203125,1.0,0.0004796031571459025
661,-411.4632568359375,-365.7182312011719,-40.47385025024414,-41.85471725463867,1.0,0.0004796031571459025
662,-408.88128662109375,-362.6689453125,-41.33538055419922,-42.923458099365234,1.0,0.0004796031571459025
663,-410.74737548828125,-364.28277587890625,-41.03258514404297,-42.448429107666016,1.0,0.0004796031571459025
664,-409.9308776855469,-363.3316345214844,-41.11980438232422,-42.560203552246094,1.0,0.0004796031571459025
665,-408.6175231933594,-361.5838928222656,-41.1990852355957,-42.6971549987793,1.0,0.0004796031571459025
666,-410.7255859375,-364.1323547363281,-40.95597839355469,-42.462974548339844,1.0,0.0004796031571459025
667,-410.19598388671875,-364.1414794921875,-41.25859451293945,-42.808223724365234,1.0,0.0004796031571459025
668,-409.78369140625,-363.08673095703125,-41.21685028076172,-42.75371551513672,1.0,0.0004796031571459025
669,-410.18670654296875,-363.235107421875,-41.137962341308594,-42.683372497558594,1.0,0.0004796031571459025
670,-410.49945068359375,-364.4168701171875,-40.85081100463867,-42.52830505371094,1.0,0.0004796031571459025
671,-410.4259033203125,-364.1188049316406,-41.178306579589844,-42.758270263671875,1.0,0.0004796031571459025
672,-411.2997741699219,-365.6083068847656,-40.88730239868164,-42.419837951660156,1.0,0.0004796031571459025
673,-408.9862976074219,-362.548583984375,-41.450523376464844,-43.126224517822266,1.0,0.0004796031571459025
674,-411.34490966796875,-365.4715576171875,-40.94669723510742,-42.42926025390625,1.0,0.0004796031571459025
675,-409.97955322265625,-363.8237609863281,-41.02635955810547,-42.59653854370117,1.0,0.0004796031571459025
676,-410.85498046875,-364.43914794921875,-41.10517501831055,-42.646995544433594,1.0,0.0004796031571459025
677,-409.28045654296875,-362.3435363769531,-41.1680793762207,-42.75547790527344,1.0,0.0004796031571459025
678,-410.71429443359375,-364.0452575683594,-40.84442138671875,-42.34870910644531,1.0,0.000460419018054381
679,-409.8910217285156,-363.0785217285156,-40.96076583862305,-42.513954162597656,1.0,0.000460419018054381
680,-409.78082275390625,-363.41839599609375,-41.02467346191406,-42.51070785522461,1.0,0.000460419018054381
681,-410.07061767578125,-364.2779235839844,-41.13313674926758,-42.67609405517578,1.0,0.000460419018054381
682,-411.00018310546875,-364.8169860839844,-40.482269287109375,-41.986515045166016,1.0,0.000460419018054381
683,-408.9431457519531,-361.7758483886719,-41.31966018676758,-42.8698844909668,1.0,0.000460419018054381
684,-410.2340087890625,-363.7138671875,-40.9339599609375,-42.59672164916992,1.0,0.000460419018054381
685,-411.30853271484375,-365.0516662597656,-40.70079803466797,-42.148258209228516,1.0,0.000460419018054381
686,-409.9101867675781,-363.318359375,-40.99372100830078,-42.61090850830078,1.0,0.000460419018054381
687,-411.16082763671875,-364.5535888671875,-40.86322021484375,-42.52421951293945,1.0,0.000460419018054381
688,-410.48236083984375,-363.8374328613281,-40.993289947509766,-42.541439056396484,1.0,0.000460419018054381
689,-409.11199951171875,-363.12591552734375,-41.25786590576172,-42.86799621582031,1.0,0.000460419018054381
690,-411.3488464355469,-365.3265380859375,-41.01313400268555,-42.57880783081055,1.0,0.000460419018054381
691,-410.2285461425781,-363.6949157714844,-41.07364273071289,-42.7144775390625,1.0,0.000460419018054381
692,-409.2181091308594,-362.42742919921875,-41.22864532470703,-42.865291595458984,1.0,0.000460419018054381
693,-409.2025451660156,-362.6242980957031,-41.126651763916016,-42.68361282348633,1.0,0.000460419018054381
694,-411.83929443359375,-365.27947998046875,-40.947227478027344,-42.32931900024414,1.0,0.000460419018054381
695,-410.9043273925781,-364.7364807128906,-40.74235916137695,-42.29764938354492,1.0,0.000460419018054381
696,-410.5152282714844,-364.21295166015625,-41.152008056640625,-42.7442741394043,1.0,0.000460419018054381
697,-411.309814453125,-365.2776184082031,-41.01264190673828,-42.476680755615234,1.0,0.000460419018054381
698,-408.96612548828125,-363.00469970703125,-41.446563720703125,-43.173038482666016,1.0,0.000460419018054381
699,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0
701,0.0,0.0,0.0,0.0,0.0,0.0
702,0.0,0.0,0.0,0.0,0.0,0.0
703,0.0,0.0,0.0,0.0,0.0,0.0
704,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0,0.0,0.0,0.0,0.0,0.0
706,0.0,0.0,0.0,0.0,0.0,0.0
707,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0,0.0,0.0,0.0,0.0,0.0
710,0.0,0.0,0.0,0.0,0.0,0.0
711,0.0,0.0,0.0,0.0,0.0,0.0
712,0.0,0.0,0.0,0.0,0.0,0.0
713,0.0,0.0,0.0,0.0,0.0,0.0
714,0.0,0.0,0.0,0.0,0.0,0.0
715,0.0,0.0,0.0,0.0,0.0,0.0
716,0.0,0.0,0.0,0.0,0.0,0.0
717,0.0,0.0,0.0,0.0,0.0,0.0
718,0.0,0.0,0.0,0.0,0.0,0.0
719,0.0,0.0,0.0,0.0,0.0,0.0
720,0.0,0.0,0.0,0.0,0.0,0.0
721,0.0,0.0,0.0,0.0,0.0,0.0
722,0.0,0.0,0.0,0.0,0.0,0.0
723,0.0,0.0,0.0,0.0,0.0,0.0
724,0.0,0.0,0.0,0.0,0.0,0.0
725,0.0,0.0,0.0,0.0,0.0,0.0
726,0.0,0.0,0.0,0.0,0.0,0.0
727,0.0,0.0,0.0,0.0,0.0,0.0
728,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0,0.0,0.0,0.0,0.0,0.0
731,0.0,0.0,0.0,0.0,0.0,0.0
732,0.0,0.0,0.0,0.0,0.0,0.0
733,0.0,0.0,0.0,0.0,0.0,0.0
734,0.0,0.0,0.0,0.0,0.0,0.0
735,0.0,0.0,0.0,0.0,0.0,0.0
736,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0,0.0,0.0,0.0,0.0,0.0
738,0.0,0.0,0.0,0.0,0.0,0.0
739,0.0,0.0,0.0,0.0,0.0,0.0
740,0.0,0.0,0.0,0.0,0.0,0.0
741,0.0,0.0,0.0,0.0,0.0,0.0
742,0.0,0.0,0.0,0.0,0.0,0.0
743,0.0,0.0,0.0,0.0,0.0,0.0
744,0.0,0.0,0.0,0.0,0.0,0.0
745,0.0,0.0,0.0,0.0,0.0,0.0
746,0.0,0.0,0.0,0.0,0.0,0.0
747,0.0,0.0,0.0,0.0,0.0,0.0
748,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0
751,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0,0.0,0.0,0.0,0.0,0.0
754,0.0,0.0,0.0,0.0,0.0,0.0
755,0.0,0.0,0.0,0.0,0.0,0.0
756,0.0,0.0,0.0,0.0,0.0,0.0
757,0.0,0.0,0.0,0.0,0.0,0.0
758,0.0,0.0,0.0,0.0,0.0,0.0
759,0.0,0.0,0.0,0.0,0.0,0.0
760,0.0,0.0,0.0,0.0,0.0,0.0
761,0.0,0.0,0.0,0.0,0.0,0.0
762,0.0,0.0,0.0,0.0,0.0,0.0
763,0.0,0.0,0.0,0.0,0.0,0.0
764,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0,0.0,0.0,0.0,0.0,0.0
767,0.0,0.0,0.0,0.0,0.0,0.0
768,0.0,0.0,0.0,0.0,0.0,0.0
769,0.0,0.0,0.0,0.0,0.0,0.0
770,0.0,0.0,0.0,0.0,0.0,0.0
771,0.0,0.0,0.0,0.0,0.0,0.0
772,0.0,0.0,0.0,0.0,0.0,0.0
773,0.0,0.0,0.0,0.0,0.0,0.0
774,0.0,0.0,0.0,0.0,0.0,0.0
775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.0,0.0,0.0,0.0,0.0,0.0
777,0.0,0.0,0.0,0.0,0.0,0.0
778,0.0,0.0,0.0,0.0,0.0,0.0
779,0.0,0.0,0.0,0.0,0.0,0.0
780,0.0,0.0,0.0,0.0,0.0,0.0
781,0.0,0.0,0.0,0.0,0.0,0.0
782,0.0,0.0,0.0,0.0,0.0,0.0
783,0.0,0.0,0.0,0.0,0.0,0.0
784,0.0,0.0,0.0,0.0,0.0,0.0
785,0.0,0.0,0.0,0.0,0.0,0.0
786,0.0,0.0,0.0,0.0,0.0,0.0
787,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0,0.0,0.0,0.0,0.0,0.0
789,0.0,0.0,0.0,0.0,0.0,0.0
790,0.0,0.0,0.0,0.0,0.0,0.0
791,0.0,0.0,0.0,0.0,0.0,0.0
792,0.0,0.0,0.0,0.0,0.0,0.0
793,0.0,0.0,0.0,0.0,0.0,0.0
794,0.0,0.0,0.0,0.0,0.0,0.0
795,0.0,0.0,0.0,0.0,0.0,0.0
796,0.0,0.0,0.0,0.0,0.0,0.0
797,0.0,0.0,0.0,0.0,0.0,0.0
798,0.0,0.0,0.0,0.0,0.0,0.0
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_800.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,-409.79974365234375,-362.651611328125,-41.10515213012695,-42.21038055419922,0.9999891519546509,0.0006382392020896077
400,-410.6925964355469,-363.20330810546875,-41.164405822753906,-42.373687744140625,0.9999894499778748,0.0006382392020896077
401,-410.279296875,-362.9987487792969,-41.05746078491211,-42.22430419921875,0.9999897480010986,0.0006382392020896077
402,-410.562255859375,-362.8656005859375,-41.07667922973633,-42.27796173095703,0.9999900460243225,0.0006382392020896077
403,-411.44464111328125,-364.4697265625,-40.745521545410156,-41.897491455078125,0.9999902844429016,0.0006382392020896077
404,-409.44525146484375,-361.3275451660156,-41.17156982421875,-42.375274658203125,0.9999905824661255,0.0006382392020896077
405,-410.8601989746094,-363.189697265625,-41.01422882080078,-42.1400260925293,0.9999908208847046,0.0006382392020896077
406,-410.92266845703125,-363.4758605957031,-40.72818374633789,-41.96061325073242,0.9999911189079285,0.0006382392020896077
407,-409.38592529296875,-361.7513732910156,-41.229312896728516,-42.42149353027344,0.9999913573265076,0.0006382392020896077
408,-411.058349609375,-363.230712890625,-40.78705978393555,-42.0442008972168,0.9999915957450867,0.0006382392020896077
409,-409.8144836425781,-362.1517028808594,-41.25016784667969,-42.40549087524414,0.9999918341636658,0.0006382392020896077
410,-410.20697021484375,-361.9524841308594,-40.9603157043457,-42.2602424621582,0.9999920725822449,0.0006382392020896077
411,-409.5138854980469,-362.7365417480469,-41.315120697021484,-42.44160461425781,0.999992311000824,0.0006382392020896077
412,-411.4090576171875,-363.72216796875,-40.697715759277344,-41.794673919677734,0.9999924898147583,0.0006382392020896077
413,-411.0247497558594,-363.1456604003906,-40.94536590576172,-42.123050689697266,0.9999927282333374,0.0006382392020896077
414,-411.16241455078125,-363.3473815917969,-40.574520111083984,-41.724952697753906,0.9999929070472717,0.0006382392020896077
415,-410.4552917480469,-362.5521545410156,-41.034698486328125,-42.31858444213867,0.9999931454658508,0.0006382392020896077
416,-410.8878173828125,-363.74591064453125,-41.116180419921875,-42.44121170043945,0.9999933242797852,0.0006382392020896077
417,-410.80206298828125,-363.2646789550781,-40.69800567626953,-42.065399169921875,0.9999935030937195,0.0006382392020896077
418,-410.8194885253906,-362.9587097167969,-41.04373550415039,-42.4045524597168,0.9999936819076538,0.0006382392020896077
419,-410.9685363769531,-363.7127990722656,-40.94300079345703,-42.16975402832031,0.9999938607215881,0.0006382392020896077
420,-410.5308532714844,-362.47412109375,-40.94026565551758,-42.065330505371094,0.9999940395355225,0.0006382392020896077
421,-410.356689453125,-362.6811218261719,-41.11815643310547,-42.39320373535156,0.9999942183494568,0.0006382392020896077
422,-410.1364440917969,-362.060791015625,-40.68845748901367,-41.90756607055664,0.9999943971633911,0.0006382392020896077
423,-409.69622802734375,-361.7749938964844,-41.28901672363281,-42.67744827270508,0.9999945163726807,0.0006382392020896077
424,-408.4013977050781,-360.5946044921875,-41.7353401184082,-43.087711334228516,0.999994695186615,0.0006382392020896077
425,-411.3857727050781,-363.82818603515625,-40.697139739990234,-41.998966217041016,0.9999948143959045,0.0006382392020896077
426,-409.90106201171875,-361.82666015625,-41.26704025268555,-42.61585998535156,0.9999949932098389,0.0006382392020896077
427,-409.43975830078125,-361.5999450683594,-41.18851852416992,-42.46146011352539,0.9999951124191284,0.0006382392020896077
428,-410.9859619140625,-362.7929992675781,-40.621219635009766,-41.8094482421875,0.999995231628418,0.0006127096130512655
429,-411.86895751953125,-364.53546142578125,-41.0602912902832,-42.31668472290039,0.9999954104423523,0.0006127096130512655
430,-409.7587890625,-363.0021057128906,-41.15040588378906,-42.46866226196289,0.9999955296516418,0.0006127096130512655
431,-410.3979797363281,-363.0396728515625,-41.18080139160156,-42.392452239990234,0.9999956488609314,0.0006127096130512655
432,-410.09552001953125,-362.28375244140625,-41.21731185913086,-42.612022399902344,0.999995768070221,0.0006127096130512655
433,-411.57916259765625,-364.3192443847656,-40.510223388671875,-41.79410934448242,0.9999958872795105,0.0006127096130512655
434,-409.37652587890625,-361.097412109375,-41.272457122802734,-42.6751594543457,0.9999960064888,0.0006127096130512655
435,-410.87701416015625,-362.8049011230469,-40.673648834228516,-41.91632843017578,0.9999961256980896,0.0006127096130512655
436,-411.0155029296875,-363.28240966796875,-41.25617980957031,-42.395179748535156,0.9999962449073792,0.0006127096130512655
437,-409.30816650390625,-361.364501953125,-41.2140998840332,-42.646728515625,0.9999963045120239,0.0006127096130512655
438,-410.7562561035156,-362.3887939453125,-40.80343246459961,-42.126869201660156,0.9999964237213135,0.0006127096130512655
439,-411.3539123535156,-363.1113586425781,-40.60831069946289,-41.95737075805664,0.999996542930603,0.0006127096130512655
440,-411.7970275878906,-364.0264587402344,-40.5880126953125,-41.9140625,0.9999966621398926,0.0006127096130512655
441,-410.52813720703125,-362.8730773925781,-40.59303665161133,-41.90723419189453,0.9999967217445374,0.0006127096130512655
442,-409.22637939453125,-361.5064697265625,-41.012657165527344,-42.39533996582031,0.9999968409538269,0.0006127096130512655
443,-412.1116027832031,-364.1313781738281,-40.68193817138672,-41.94023513793945,0.9999969005584717,0.0006127096130512655
444,-409.8835144042969,-361.96759033203125,-41.344974517822266,-42.63821029663086,0.9999970197677612,0.0006127096130512655
445,-409.5324401855469,-361.3923034667969,-41.26810836791992,-42.51599884033203,0.999997079372406,0.0006127096130512655
446,-409.27191162109375,-360.7519226074219,-41.14185333251953,-42.48018264770508,0.9999971389770508,0.0006127096130512655
447,-410.2752380371094,-362.67156982421875,-41.37544250488281,-42.66123580932617,0.9999972581863403,0.0006127096130512655
448,-410.1171875,-362.2662048339844,-41.088809967041016,-42.3973503112793,0.9999973177909851,0.0006127096130512655
449,-409.8653869628906,-362.56805419921875,-41.45127868652344,-42.80094909667969,0.9999973773956299,0.0006127096130512655
450,-412.0597839355469,-365.06005859375,-40.351741790771484,-41.66126251220703,0.9999974966049194,0.0006127096130512655
451,-408.5148620605469,-361.0414733886719,-41.825706481933594,-43.22157287597656,0.9999975562095642,0.0006127096130512655
452,-411.119140625,-363.3967590332031,-40.93983840942383,-42.26405334472656,0.999997615814209,0.0006127096130512655
453,-410.4588317871094,-362.795166015625,-40.87860870361328,-42.20955276489258,0.9999976754188538,0.0006127096130512655
454,-408.9343566894531,-360.8088684082031,-41.322383880615234,-42.58053970336914,0.9999977350234985,0.0006127096130512655
455,-409.5729064941406,-361.514892578125,-41.100101470947266,-42.42767333984375,0.9999977946281433,0.0006127096130512655
456,-410.1886901855469,-362.4029846191406,-41.041015625,-42.346893310546875,0.9999978542327881,0.0006127096130512655
457,-412.7598571777344,-365.5351257324219,-40.29951477050781,-41.657005310058594,0.9999979138374329,0.0006127096130512655
458,-408.4475402832031,-361.3053894042969,-41.538368225097656,-42.93391418457031,0.9999979734420776,0.0006127096130512655
459,-411.34228515625,-364.697998046875,-41.13948059082031,-42.42881393432617,0.9999980330467224,0.0006127096130512655
460,-410.5745544433594,-362.6485900878906,-41.06349563598633,-42.366310119628906,0.9999980926513672,0.0006127096130512655
461,-410.20867919921875,-362.59759521484375,-41.1146125793457,-42.563865661621094,0.999998152256012,0.0006127096130512655
462,-412.1993408203125,-364.17694091796875,-40.394630432128906,-41.6137580871582,0.9999982118606567,0.0006127096130512655
463,-409.5473937988281,-362.3051452636719,-41.587181091308594,-42.9530029296875,0.9999982714653015,0.0006127096130512655
464,-410.65032958984375,-362.9556884765625,-40.780147552490234,-42.05179214477539,0.9999983310699463,0.00058820127742365
465,-411.1104431152344,-363.3823547363281,-41.00055694580078,-42.32758712768555,0.9999983310699463,0.00058820127742365
466,-410.0551452636719,-361.7552185058594,-40.92124557495117,-42.2764778137207,0.9999983906745911,0.00058820127742365
467,-409.53155517578125,-362.24078369140625,-41.463233947753906,-42.91456604003906,0.9999984502792358,0.00058820127742365
468,-411.545654296875,-364.1743469238281,-40.71870422363281,-41.98761749267578,0.9999985098838806,0.00058820127742365
469,-409.7383117675781,-362.38958740234375,-41.238834381103516,-42.639286041259766,0.9999985098838806,0.00058820127742365
470,-409.8326110839844,-361.90887451171875,-40.990013122558594,-42.27492141723633,0.9999985694885254,0.00058820127742365
471,-410.3705139160156,-362.72015380859375,-41.03885269165039,-42.350223541259766,0.9999986290931702,0.00058820127742365
472,-412.66107177734375,-365.1170654296875,-40.46251678466797,-41.828548431396484,0.9999986290931702,0.00058820127742365
473,-410.3107604980469,-362.79718017578125,-41.194305419921875,-42.61568069458008,0.9999986886978149,0.00058820127742365
474,-410.65704345703125,-362.5678405761719,-40.711273193359375,-42.10245895385742,0.9999987483024597,0.00058820127742365
475,-410.4811706542969,-363.1069030761719,-40.99430465698242,-42.42298889160156,0.9999987483024597,0.00058820127742365
476,-410.30181884765625,-363.127197265625,-41.124385833740234,-42.499183654785156,0.9999988079071045,0.00058820127742365
477,-410.1180725097656,-363.0287170410156,-40.90409851074219,-42.27836608886719,0.9999988079071045,0.00058820127742365
478,-409.3841857910156,-362.2294006347656,-41.323673248291016,-42.66374969482422,0.9999988675117493,0.00058820127742365
479,-409.1803894042969,-361.9262390136719,-41.44691848754883,-42.81351089477539,0.9999988675117493,0.00058820127742365
480,-410.6572570800781,-363.113525390625,-40.84599685668945,-42.33740997314453,0.999998927116394,0.00058820127742365
481,-409.8489685058594,-362.824951171875,-41.182708740234375,-42.4642448425293,0.9999989867210388,0.00058820127742365
482,-409.695068359375,-361.40185546875,-41.126991271972656,-42.52737808227539,0.9999989867210388,0.00058820127742365
483,-410.1455383300781,-362.5881652832031,-40.935001373291016,-42.22888946533203,0.9999989867210388,0.00058820127742365
484,-408.99774169921875,-361.37408447265625,-41.289459228515625,-42.6820068359375,0.9999990463256836,0.00058820127742365
485,-411.609130859375,-364.1832275390625,-40.5323486328125,-41.842620849609375,0.9999990463256836,0.00058820127742365
486,-411.3975524902344,-364.5519714355469,-40.615440368652344,-41.96431350708008,0.9999991059303284,0.00058820127742365
487,-410.2404479980469,-362.6065368652344,-41.09977722167969,-42.476322174072266,0.9999991059303284,0.00058820127742365
488,-409.56072998046875,-362.21917724609375,-41.44623947143555,-42.93777847290039,0.9999991655349731,0.00058820127742365
489,-409.0222473144531,-361.1047668457031,-41.14328384399414,-42.43962860107422,0.9999991655349731,0.00058820127742365
490,-409.7641296386719,-362.4793701171875,-41.15925216674805,-42.62955856323242,0.9999991655349731,0.00058820127742365
491,-409.5007629394531,-362.11383056640625,-41.114830017089844,-42.43755340576172,0.9999992251396179,0.00058820127742365
492,-408.73248291015625,-361.6642150878906,-41.22307586669922,-42.75384521484375,0.9999992251396179,0.00058820127742365
493,-411.0394592285156,-364.241943359375,-40.735260009765625,-42.00634765625,0.9999992847442627,0.00058820127742365
494,-411.13665771484375,-364.608642578125,-40.73258590698242,-41.99597930908203,0.9999992847442627,0.00058820127742365
495,-410.28204345703125,-362.9585266113281,-41.127540588378906,-42.44663619995117,0.9999992847442627,0.00058820127742365
496,-410.5779724121094,-363.1277160644531,-40.92522048950195,-42.232933044433594,0.9999993443489075,0.00058820127742365
497,-409.1064758300781,-362.43218994140625,-41.19172286987305,-42.600379943847656,0.9999993443489075,0.00058820127742365
498,-409.9724426269531,-363.22314453125,-40.83102035522461,-42.25932312011719,0.9999993443489075,0.00058820127742365
499,-411.3802490234375,-363.9178466796875,-40.626556396484375,-41.94717025756836,0.9999994039535522,0.0005646731588058174
500,-410.2974853515625,-363.16754150390625,-41.204769134521484,-42.5849723815918,0.9999994039535522,0.0005646731588058174
501,-410.9607238769531,-363.6488037109375,-40.62722396850586,-42.04940414428711,0.9999994039535522,0.0005646731588058174
502,-408.7140197753906,-361.2187194824219,-41.49597930908203,-43.01335525512695,0.9999994039535522,0.0005646731588058174
503,-411.28271484375,-363.4673156738281,-41.019981384277344,-42.417198181152344,0.999999463558197,0.0005646731588058174
504,-409.7900390625,-362.4416809082031,-41.05461883544922,-42.37464904785156,0.999999463558197,0.0005646731588058174
505,-410.9202575683594,-363.8889465332031,-41.150779724121094,-42.575294494628906,0.999999463558197,0.0005646731588058174
506,-409.3270568847656,-361.6954650878906,-41.29607391357422,-42.69908905029297,0.999999463558197,0.0005646731588058174
507,-411.6617431640625,-365.39678955078125,-40.75909423828125,-42.109371185302734,0.9999995231628418,0.0005646731588058174
508,-409.7455139160156,-363.2772216796875,-41.13307571411133,-42.460716247558594,0.9999995231628418,0.0005646731588058174
509,-409.34393310546875,-361.7970275878906,-41.187374114990234,-42.60164260864258,0.9999995231628418,0.0005646731588058174
510,-411.6495361328125,-365.1051025390625,-40.89175033569336,-42.224754333496094,0.9999995231628418,0.0005646731588058174
511,-409.58099365234375,-362.80401611328125,-41.029510498046875,-42.328216552734375,0.9999995827674866,0.0005646731588058174
512,-411.1842956542969,-363.88031005859375,-41.14612579345703,-42.53176498413086,0.9999995827674866,0.0005646731588058174
513,-410.4179382324219,-362.8839111328125,-40.81772232055664,-42.24960708618164,0.9999995827674866,0.0005646731588058174
514,-409.6475830078125,-362.898193359375,-41.301753997802734,-42.60519790649414,0.9999995827674866,0.0005646731588058174
515,-409.927490234375,-362.63006591796875,-41.0005989074707,-42.42872619628906,0.9999995827674866,0.0005646731588058174
516,-410.35235595703125,-363.0515441894531,-41.00225830078125,-42.37636184692383,0.9999996423721313,0.0005646731588058174
517,-409.1911926269531,-361.318115234375,-41.4317626953125,-43.033287048339844,0.9999996423721313,0.0005646731588058174
518,-411.5183410644531,-364.2071228027344,-40.57249450683594,-41.9166259765625,0.9999996423721313,0.0005646731588058174
519,-409.51995849609375,-362.5747375488281,-41.2373161315918,-42.7418098449707,0.9999996423721313,0.0005646731588058174
520,-410.2391662597656,-363.510498046875,-40.923404693603516,-42.382083892822266,0.9999996423721313,0.0005646731588058174
521,-410.5299377441406,-363.05841064453125,-40.80867385864258,-42.17381286621094,0.9999996423721313,0.0005646731588058174
522,-409.0259094238281,-362.1136474609375,-41.229156494140625,-42.70270919799805,0.9999997019767761,0.0005646731588058174
523,-412.1429138183594,-365.5615539550781,-40.68110656738281,-42.02680969238281,0.9999997019767761,0.0005646731588058174
524,-410.5115966796875,-362.83074951171875,-40.77845764160156,-42.22822952270508,0.9999997019767761,0.0005646731588058174
525,-410.1163024902344,-362.4869689941406,-40.84471130371094,-42.22047424316406,0.9999997019767761,0.0005646731588058174
526,-408.79388427734375,-361.1242370605469,-41.47663116455078,-42.850948333740234,0.9999997019767761,0.0005646731588058174
527,-410.14251708984375,-363.1374816894531,-41.04818344116211,-42.542179107666016,0.9999997019767761,0.0005646731588058174
528,-409.3646240234375,-361.9942932128906,-41.36980056762695,-42.73014450073242,0.9999997019767761,0.0005646731588058174
529,-410.37225341796875,-363.22906494140625,-40.73133087158203,-42.12645721435547,0.9999997615814209,0.0005646731588058174
530,-411.1331787109375,-363.8331298828125,-40.73255920410156,-42.12323760986328,0.9999997615814209,0.0005646731588058174
531,-410.00933837890625,-362.49212646484375,-41.213523864746094,-42.6175422668457,0.9999997615814209,0.0005646731588058174
532,-409.4317932128906,-362.1841735839844,-41.00890350341797,-42.39569854736328,0.9999997615814209,0.0005646731588058174
533,-409.1807556152344,-362.5170593261719,-41.629783630371094,-43.119503021240234,0.9999997615814209,0.0005646731588058174
534,-409.5723876953125,-362.33477783203125,-40.97588348388672,-42.33628463745117,0.9999997615814209,0.0005646731588058174
535,-409.2408447265625,-362.60821533203125,-41.4055290222168,-42.7752571105957,0.9999997615814209,0.0005420861998572946
536,-410.55926513671875,-363.0849609375,-40.88260269165039,-42.158302307128906,0.9999997615814209,0.0005420861998572946
537,-410.3432312011719,-363.3019104003906,-40.99774932861328,-42.278133392333984,0.9999997615814209,0.0005420861998572946
538,-409.9130554199219,-362.8681335449219,-41.08191680908203,-42.57583236694336,0.9999998211860657,0.0005420861998572946
539,-410.2376708984375,-362.7936706542969,-41.1275634765625,-42.509742736816406,0.9999998211860657,0.0005420861998572946
540,-409.6310729980469,-361.8578796386719,-41.042938232421875,-42.46309280395508,0.9999998211860657,0.0005420861998572946
541,-410.45269775390625,-363.2032470703125,-41.191375732421875,-42.6807975769043,0.9999998211860657,0.0005420861998572946
542,-411.6527099609375,-364.6239929199219,-40.81352615356445,-42.195068359375,0.9999998211860657,0.0005420861998572946
543,-410.52081298828125,-363.55889892578125,-41.135562896728516,-42.60094451904297,0.9999998211860657,0.0005420861998572946
544,-409.4754638671875,-361.9676513671875,-41.21021270751953,-42.564842224121094,0.9999998211860657,0.0005420861998572946
545,-410.918212890625,-363.7465515136719,-40.78514862060547,-42.163047790527344,0.9999998211860657,0.0005420861998572946
546,-411.88592529296875,-364.779052734375,-40.51415252685547,-41.909854888916016,0.9999998211860657,0.0005420861998572946
547,-409.5155944824219,-362.35711669921875,-40.93461990356445,-42.409061431884766,0.9999998211860657,0.0005420861998572946
548,-410.0652160644531,-363.0256042480469,-40.86565399169922,-42.32396697998047,0.9999998211860657,0.0005420861998572946
549,-409.4377746582031,-362.1814880371094,-41.17066192626953,-42.72202682495117,0.9999998211860657,0.0005420861998572946
550,-409.2502746582031,-362.343505859375,-41.3931884765625,-42.833030700683594,0.9999998807907104,0.0005420861998572946
551,-409.1915588378906,-362.12030029296875,-41.18413543701172,-42.70164108276367,0.9999998807907104,0.0005420861998572946
552,-410.444091796875,-363.0467834472656,-41.08320617675781,-42.492286682128906,0.9999998807907104,0.0005420861998572946
553,-409.5643310546875,-362.6250305175781,-41.05767059326172,-42.5650634765625,0.9999998807907104,0.0005420861998572946
554,-409.4049987792969,-362.6510314941406,-41.15061569213867,-42.61623764038086,0.9999998807907104,0.0005420861998572946
555,-410.5646057128906,-363.5220642089844,-41.03171920776367,-42.53058624267578,0.9999998807907104,0.0005420861998572946
556,-410.56964111328125,-363.6280517578125,-40.89702224731445,-42.29685974121094,0.9999998807907104,0.0005420861998572946
557,-409.4790344238281,-362.1875305175781,-41.2727165222168,-42.79536819458008,0.9999998807907104,0.0005420861998572946
558,-410.8713684082031,-363.7493896484375,-41.087406158447266,-42.66397476196289,0.9999998807907104,0.0005420861998572946
559,-409.1924743652344,-362.3527526855469,-41.15937805175781,-42.637603759765625,0.9999998807907104,0.0005420861998572946
560,-410.1266174316406,-363.3150939941406,-41.01376724243164,-42.45728302001953,0.9999998807907104,0.0005420861998572946
561,-410.8042297363281,-363.86907958984375,-40.72599411010742,-42.089599609375,0.9999998807907104,0.0005420861998572946
562,-410.1323547363281,-362.9993896484375,-41.13459777832031,-42.56135177612305,0.9999998807907104,0.0005420861998572946
563,-410.1369934082031,-363.53460693359375,-41.184242248535156,-42.61857604980469,0.9999998807907104,0.0005420861998572946
564,-411.1980895996094,-363.5436706542969,-40.954586029052734,-42.46345520019531,0.9999998807907104,0.0005420861998572946
565,-411.5077209472656,-364.54302978515625,-40.600032806396484,-41.99552536010742,0.9999998807907104,0.0005420861998572946
566,-409.40704345703125,-361.93865966796875,-41.23271560668945,-42.64244079589844,0.9999998807907104,0.0005420861998572946
567,-410.3269958496094,-364.0548095703125,-41.30241012573242,-42.74714660644531,0.9999999403953552,0.0005420861998572946
568,-410.58746337890625,-363.74603271484375,-40.90705108642578,-42.282474517822266,0.9999999403953552,0.0005420861998572946
569,-409.0675354003906,-362.5549621582031,-41.36912155151367,-42.78065490722656,0.9999999403953552,0.0005420861998572946
570,-412.13470458984375,-364.4830322265625,-40.62205123901367,-42.10736846923828,0.9999999403953552,0.0005420861998572946
571,-410.1181640625,-363.2909240722656,-41.121273040771484,-42.52254104614258,0.9999999403953552,0.0005204027402214706
572,-408.87506103515625,-361.2038879394531,-41.28954315185547,-42.8376579284668,0.9999999403953552,0.0005204027402214706
573,-410.07354736328125,-362.30072021484375,-40.90957260131836,-42.37726593017578,0.9999999403953552,0.0005204027402214706
574,-410.6673278808594,-364.1221618652344,-41.220943450927734,-42.76576232910156,0.9999999403953552,0.0005204027402214706
575,-410.2439880371094,-362.8834533691406,-40.77178955078125,-42.238590240478516,0.9999999403953552,0.0005204027402214706
576,-408.77081298828125,-361.6831970214844,-41.465248107910156,-43.102439880371094,0.9999999403953552,0.0005204027402214706
577,-411.80377197265625,-364.5845947265625,-40.739959716796875,-42.21053695678711,0.9999999403953552,0.0005204027402214706
578,-410.7965087890625,-363.3160705566406,-40.71757888793945,-42.13926315307617,0.9999999403953552,0.0005204027402214706
579,-409.7279968261719,-362.87310791015625,-41.21355438232422,-42.841007232666016,0.9999999403953552,0.0005204027402214706
580,-409.8373107910156,-362.21331787109375,-41.00210952758789,-42.5186653137207,0.9999999403953552,0.0005204027402214706
581,-409.8883361816406,-362.8602600097656,-41.23478317260742,-42.73491668701172,0.9999999403953552,0.0005204027402214706
582,-408.8966369628906,-361.8465270996094,-41.14951705932617,-42.6566276550293,0.9999999403953552,0.0005204027402214706
583,-409.10003662109375,-362.2549743652344,-41.06550216674805,-42.626007080078125,0.9999999403953552,0.0005204027402214706
584,-410.17730712890625,-363.1782531738281,-40.963829040527344,-42.39759063720703,0.9999999403953552,0.0005204027402214706
585,-409.5060119628906,-362.60699462890625,-41.48412322998047,-43.04308319091797,0.9999999403953552,0.0005204027402214706
586,-410.059326171875,-362.9635314941406,-41.13766860961914,-42.65683364868164,0.9999999403953552,0.0005204027402214706
587,-411.7658386230469,-364.2764587402344,-40.845149993896484,-42.40311050415039,0.9999999403953552,0.0005204027402214706
588,-410.30426025390625,-363.2681579589844,-40.99481201171875,-42.54412078857422,0.9999999403953552,0.0005204027402214706
589,-409.50115966796875,-362.41326904296875,-41.2382926940918,-42.71407699584961,0.9999999403953552,0.0005204027402214706
590,-407.79034423828125,-360.4378662109375,-41.6143684387207,-43.184757232666016,0.9999999403953552,0.0005204027402214706
591,-411.61676025390625,-364.748291015625,-41.1445198059082,-42.61801528930664,0.9999999403953552,0.0005204027402214706
592,-408.85076904296875,-362.12725830078125,-41.260841369628906,-42.83988571166992,0.9999999403953552,0.0005204027402214706
593,-410.2803649902344,-363.0361022949219,-40.86797332763672,-42.39163589477539,0.9999999403953552,0.0005204027402214706
594,-409.8553466796875,-362.943603515625,-41.11042404174805,-42.58167266845703,0.9999999403953552,0.0005204027402214706
595,-409.2758483886719,-362.59405517578125,-41.28737258911133,-42.75483322143555,0.9999999403953552,0.0005204027402214706
596,-411.3827209472656,-364.9295959472656,-40.826175689697266,-42.25593948364258,0.9999999403953552,0.0005204027402214706
597,-411.1206359863281,-363.96624755859375,-41.080989837646484,-42.572418212890625,0.9999999403953552,0.0005204027402214706
598,-409.3277587890625,-362.3845520019531,-41.214508056640625,-42.726707458496094,0.9999999403953552,0.0005204027402214706
599,-410.988037109375,-364.379150390625,-40.91587829589844,-42.29795837402344,0.9999999403953552,0.0005204027402214706
600,-409.6713562011719,-362.7738037109375,-40.825218200683594,-42.3900032043457,0.9999999403953552,0.0005204027402214706
601,-409.1659851074219,-362.47161865234375,-41.46513748168945,-42.984161376953125,0.9999999403953552,0.0005204027402214706
602,-411.4961242675781,-364.7462158203125,-40.83112716674805,-42.26529312133789,0.9999999403953552,0.0005204027402214706
603,-409.41558837890625,-363.0454406738281,-41.18582534790039,-42.64531707763672,0.9999999403953552,0.0005204027402214706
604,-411.6944885253906,-365.0645446777344,-40.4704704284668,-41.89604568481445,0.9999999403953552,0.0005204027402214706
605,-410.12811279296875,-363.4259948730469,-40.897560119628906,-42.47108840942383,0.9999999403953552,0.0005204027402214706
606,-410.29449462890625,-363.2853698730469,-41.06078338623047,-42.64982986450195,1.0,0.0005204027402214706
607,-408.83917236328125,-361.70135498046875,-41.53516387939453,-43.098350524902344,1.0,0.0004995866329409182
608,-409.673828125,-362.4048767089844,-40.862281799316406,-42.30057144165039,1.0,0.0004995866329409182
609,-410.61175537109375,-363.772705078125,-41.230777740478516,-42.74811935424805,1.0,0.0004995866329409182
610,-409.86273193359375,-363.2431640625,-40.942665100097656,-42.268829345703125,1.0,0.0004995866329409182
611,-410.25396728515625,-363.3993225097656,-41.19076156616211,-42.78483963012695,1.0,0.0004995866329409182
612,-411.1033630371094,-364.09527587890625,-40.66136932373047,-42.15896987915039,1.0,0.0004995866329409182
613,-409.9520568847656,-362.5876770019531,-40.88840103149414,-42.402809143066406,1.0,0.0004995866329409182
614,-411.12176513671875,-364.20257568359375,-40.909976959228516,-42.27239227294922,1.0,0.0004995866329409182
615,-409.1329650878906,-361.92584228515625,-41.13456726074219,-42.74164581298828,1.0,0.0004995866329409182
616,-410.36090087890625,-363.80218505859375,-41.03800582885742,-42.50362777709961,1.0,0.0004995866329409182
617,-410.7515869140625,-364.0848083496094,-40.876102447509766,-42.36246871948242,1.0,0.0004995866329409182
618,-410.0603942871094,-362.5956726074219,-40.84804916381836,-42.37347412109375,1.0,0.0004995866329409182
619,-409.3974609375,-362.5310974121094,-41.5430908203125,-43.05452346801758,1.0,0.0004995866329409182
620,-409.61480712890625,-362.9774169921875,-41.2303466796875,-42.798274993896484,1.0,0.0004995866329409182
621,-410.0362548828125,-363.4471435546875,-41.316444396972656,-42.73891067504883,1.0,0.0004995866329409182
622,-409.3512268066406,-361.9364318847656,-41.23026657104492,-42.793697357177734,1.0,0.0004995866329409182
623,-410.8743896484375,-363.7796630859375,-40.97341537475586,-42.40859603881836,1.0,0.0004995866329409182
624,-410.1795349121094,-363.67572021484375,-40.74992370605469,-42.277496337890625,1.0,0.0004995866329409182
625,-409.197509765625,-362.330322265625,-41.367401123046875,-42.94083023071289,1.0,0.0004995866329409182
626,-412.5585021972656,-366.111572265625,-40.65480041503906,-42.009883880615234,1.0,0.0004995866329409182
627,-409.8751525878906,-363.5328369140625,-41.01666259765625,-42.53974914550781,1.0,0.0004995866329409182
628,-411.6378173828125,-366.16864013671875,-40.676090240478516,-42.22026443481445,1.0,0.0004995866329409182
629,-409.21783447265625,-363.49920654296875,-41.256553649902344,-42.87983703613281,1.0,0.0004995866329409182
630,-410.64447021484375,-364.0239562988281,-40.92598342895508,-42.497703552246094,1.0,0.0004995866329409182
631,-410.1671142578125,-363.03851318359375,-41.160606384277344,-42.71797180175781,1.0,0.0004995866329409182
632,-410.57794189453125,-363.62384033203125,-41.13687515258789,-42.59273147583008,1.0,0.0004995866329409182
633,-410.04144287109375,-363.48638916015625,-40.940059661865234,-42.54269027709961,1.0,0.0004995866329409182
634,-409.6276550292969,-362.8200988769531,-41.41663360595703,-42.938655853271484,1.0,0.0004995866329409182
635,-410.9977722167969,-364.5503845214844,-40.81098937988281,-42.24187469482422,1.0,0.0004995866329409182
636,-409.7569885253906,-363.468505859375,-40.840049743652344,-42.31024932861328,1.0,0.0004995866329409182
637,-408.5713806152344,-362.1623229980469,-41.33549118041992,-42.85358428955078,1.0,0.0004995866329409182
638,-411.9084167480469,-365.2771301269531,-41.02650451660156,-42.47526168823242,1.0,0.0004995866329409182
639,-410.0631103515625,-363.78387451171875,-41.01918411254883,-42.50554275512695,1.0,0.0004995866329409182
640,-408.5445861816406,-361.49041748046875,-41.634761810302734,-43.27239990234375,1.0,0.0004995866329409182
641,-410.3778076171875,-363.82421875,-40.8946647644043,-42.370521545410156,1.0,0.0004995866329409182
642,-410.5657043457031,-363.8739318847656,-40.66332244873047,-42.214717864990234,1.0,0.0004796031571459025
643,-411.64617919921875,-366.0072937011719,-40.730430603027344,-42.126827239990234,1.0,0.0004796031571459025
644,-411.03326416015625,-364.695556640625,-40.85243225097656,-42.412235260009766,1.0,0.0004796031571459025
645,-408.7778625488281,-362.8088684082031,-41.53245162963867,-43.10772705078125,1.0,0.0004796031571459025
646,-409.92584228515625,-363.0157165527344,-41.02351379394531,-42.54485321044922,1.0,0.0004796031571459025
647,-410.8446960449219,-363.8872375488281,-40.854591369628906,-42.36363220214844,1.0,0.0004796031571459025
648,-412.1050720214844,-365.433837890625,-40.81129455566406,-42.311622619628906,1.0,0.0004796031571459025
649,-409.19921875,-362.3948059082031,-41.18364334106445,-42.65443420410156,1.0,0.0004796031571459025
650,-410.3605651855469,-363.3615417480469,-41.05110168457031,-42.49671173095703,1.0,0.0004796031571459025
651,-409.8390197753906,-362.6213684082031,-41.16773986816406,-42.69783401489258,1.0,0.0004796031571459025
652,-410.8186340332031,-364.4261779785156,-41.18209457397461,-42.728702545166016,1.0,0.0004796031571459025
653,-409.4095458984375,-362.0179138183594,-41.18405532836914,-42.70207977294922,1.0,0.0004796031571459025
654,-409.7288818359375,-362.9570617675781,-41.254215240478516,-42.8514404296875,1.0,0.0004796031571459025
655,-411.0673522949219,-365.29052734375,-40.87239456176758,-42.3526725769043,1.0,0.0004796031571459025
656,-411.60980224609375,-365.8031921386719,-41.075496673583984,-42.58784866333008,1.0,0.0004796031571459025
657,-409.73052978515625,-362.70123291015625,-41.074527740478516,-42.552215576171875,1.0,0.0004796031571459025
658,-410.0065612792969,-363.6555480957031,-41.047080993652344,-42.56311798095703,1.0,0.0004796031571459025
659,-410.0748291015625,-363.88531494140625,-40.95513916015625,-42.49412155151367,1.0,0.0004796031571459025
660,-409.21820068359375,-362.8543395996094,-41.54905319213867,-43.2305908203125,1.0,0.0004796031571459025
661,-411.4632568359375,-365.7182312011719,-40.47385025024414,-41.85471725463867,1.0,0.0004796031571459025
662,-408.88128662109375,-362.6689453125,-41.33538055419922,-42.923458099365234,1.0,0.0004796031571459025
663,-410.74737548828125,-364.28277587890625,-41.03258514404297,-42.448429107666016,1.0,0.0004796031571459025
664,-409.9308776855469,-363.3316345214844,-41.11980438232422,-42.560203552246094,1.0,0.0004796031571459025
665,-408.6175231933594,-361.5838928222656,-41.1990852355957,-42.6971549987793,1.0,0.0004796031571459025
666,-410.7255859375,-364.1323547363281,-40.95597839355469,-42.462974548339844,1.0,0.0004796031571459025
667,-410.19598388671875,-364.1414794921875,-41.25859451293945,-42.808223724365234,1.0,0.0004796031571459025
668,-409.78369140625,-363.08673095703125,-41.21685028076172,-42.75371551513672,1.0,0.0004796031571459025
669,-410.18670654296875,-363.235107421875,-41.137962341308594,-42.683372497558594,1.0,0.0004796031571459025
670,-410.49945068359375,-364.4168701171875,-40.85081100463867,-42.52830505371094,1.0,0.0004796031571459025
671,-410.4259033203125,-364.1188049316406,-41.178306579589844,-42.758270263671875,1.0,0.0004796031571459025
672,-411.2997741699219,-365.6083068847656,-40.88730239868164,-42.419837951660156,1.0,0.0004796031571459025
673,-408.9862976074219,-362.548583984375,-41.450523376464844,-43.126224517822266,1.0,0.0004796031571459025
674,-411.34490966796875,-365.4715576171875,-40.94669723510742,-42.42926025390625,1.0,0.0004796031571459025
675,-409.97955322265625,-363.8237609863281,-41.02635955810547,-42.59653854370117,1.0,0.0004796031571459025
676,-410.85498046875,-364.43914794921875,-41.10517501831055,-42.646995544433594,1.0,0.0004796031571459025
677,-409.28045654296875,-362.3435363769531,-41.1680793762207,-42.75547790527344,1.0,0.0004796031571459025
678,-410.71429443359375,-364.0452575683594,-40.84442138671875,-42.34870910644531,1.0,0.000460419018054381
679,-409.8910217285156,-363.0785217285156,-40.96076583862305,-42.513954162597656,1.0,0.000460419018054381
680,-409.78082275390625,-363.41839599609375,-41.02467346191406,-42.51070785522461,1.0,0.000460419018054381
681,-410.07061767578125,-364.2779235839844,-41.13313674926758,-42.67609405517578,1.0,0.000460419018054381
682,-411.00018310546875,-364.8169860839844,-40.482269287109375,-41.986515045166016,1.0,0.000460419018054381
683,-408.9431457519531,-361.7758483886719,-41.31966018676758,-42.8698844909668,1.0,0.000460419018054381
684,-410.2340087890625,-363.7138671875,-40.9339599609375,-42.59672164916992,1.0,0.000460419018054381
685,-411.30853271484375,-365.0516662597656,-40.70079803466797,-42.148258209228516,1.0,0.000460419018054381
686,-409.9101867675781,-363.318359375,-40.99372100830078,-42.61090850830078,1.0,0.000460419018054381
687,-411.16082763671875,-364.5535888671875,-40.86322021484375,-42.52421951293945,1.0,0.000460419018054381
688,-410.48236083984375,-363.8374328613281,-40.993289947509766,-42.541439056396484,1.0,0.000460419018054381
689,-409.11199951171875,-363.12591552734375,-41.25786590576172,-42.86799621582031,1.0,0.000460419018054381
690,-411.3488464355469,-365.3265380859375,-41.01313400268555,-42.57880783081055,1.0,0.000460419018054381
691,-410.2285461425781,-363.6949157714844,-41.07364273071289,-42.7144775390625,1.0,0.000460419018054381
692,-409.2181091308594,-362.42742919921875,-41.22864532470703,-42.865291595458984,1.0,0.000460419018054381
693,-409.2025451660156,-362.6242980957031,-41.126651763916016,-42.68361282348633,1.0,0.000460419018054381
694,-411.83929443359375,-365.27947998046875,-40.947227478027344,-42.32931900024414,1.0,0.000460419018054381
695,-410.9043273925781,-364.7364807128906,-40.74235916137695,-42.29764938354492,1.0,0.000460419018054381
696,-410.5152282714844,-364.21295166015625,-41.152008056640625,-42.7442741394043,1.0,0.000460419018054381
697,-411.309814453125,-365.2776184082031,-41.01264190673828,-42.476680755615234,1.0,0.000460419018054381
698,-408.96612548828125,-363.00469970703125,-41.446563720703125,-43.173038482666016,1.0,0.000460419018054381
699,-409.702392578125,-363.7181091308594,-41.166133880615234,-42.79467010498047,1.0,0.000460419018054381
700,-408.7311096191406,-362.5302734375,-41.25850296020508,-42.9742317199707,1.0,0.000460419018054381
701,-410.0773620605469,-363.84027099609375,-41.24155807495117,-42.93645477294922,1.0,0.000460419018054381
702,-409.6029357910156,-363.5978698730469,-41.228729248046875,-42.78573989868164,1.0,0.000460419018054381
703,-409.82537841796875,-363.4075927734375,-41.377506256103516,-43.09331130981445,1.0,0.000460419018054381
704,-412.2029724121094,-365.9674987792969,-40.64565658569336,-42.16378402709961,1.0,0.000460419018054381
705,-409.57354736328125,-363.23248291015625,-41.251129150390625,-42.791229248046875,1.0,0.000460419018054381
706,-409.7123718261719,-363.5755920410156,-41.25032043457031,-42.90270233154297,1.0,0.000460419018054381
707,-411.68121337890625,-365.1810607910156,-40.5465202331543,-41.945343017578125,1.0,0.000460419018054381
708,-409.6729736328125,-363.40716552734375,-41.21311950683594,-42.81550598144531,1.0,0.000460419018054381
709,-409.6463623046875,-363.0793762207031,-41.26947021484375,-42.772823333740234,1.0,0.000460419018054381
710,-410.2210998535156,-363.885009765625,-40.966094970703125,-42.50310134887695,1.0,0.000460419018054381
711,-411.7301330566406,-365.4641418457031,-40.725372314453125,-42.3275260925293,1.0,0.000460419018054381
712,-409.0379943847656,-362.3725891113281,-41.55684280395508,-43.118141174316406,1.0,0.000460419018054381
713,-410.7521667480469,-364.0717468261719,-40.94756317138672,-42.5997428894043,1.0,0.000460419018054381
714,-411.0123291015625,-365.1091003417969,-40.70814895629883,-42.28657531738281,1.0,0.0004420022596605122
715,-409.5847473144531,-363.34686279296875,-41.31803512573242,-43.002838134765625,1.0,0.0004420022596605122
716,-409.7154235839844,-362.85174560546875,-41.26352310180664,-42.89466857910156,1.0,0.0004420022596605122
717,-410.2926025390625,-364.0817565917969,-41.050331115722656,-42.706050872802734,1.0,0.0004420022596605122
718,-411.6751708984375,-365.18829345703125,-40.529747009277344,-42.01216506958008,1.0,0.0004420022596605122
719,-409.8861999511719,-363.759033203125,-41.19181442260742,-42.812801361083984,1.0,0.0004420022596605122
720,-410.9523010253906,-365.0838928222656,-40.92486572265625,-42.55280303955078,1.0,0.0004420022596605122
721,-409.7026672363281,-363.7919921875,-41.06106948852539,-42.72274398803711,1.0,0.0004420022596605122
722,-411.82672119140625,-365.7914123535156,-41.01100158691406,-42.53517532348633,1.0,0.0004420022596605122
723,-409.77276611328125,-363.2796325683594,-41.287139892578125,-42.881587982177734,1.0,0.0004420022596605122
724,-410.392333984375,-364.3879699707031,-40.972965240478516,-42.47747802734375,1.0,0.0004420022596605122
725,-410.0232849121094,-363.77978515625,-41.051822662353516,-42.56959915161133,1.0,0.0004420022596605122
726,-410.6936950683594,-364.58233642578125,-40.52730178833008,-42.00746154785156,1.0,0.0004420022596605122
727,-409.70574951171875,-363.5874328613281,-41.30712127685547,-42.94894790649414,1.0,0.0004420022596605122
728,-410.48504638671875,-363.9624328613281,-40.84059524536133,-42.3876838684082,1.0,0.0004420022596605122
729,-410.3326110839844,-364.01324462890625,-40.93513870239258,-42.61729049682617,1.0,0.0004420022596605122
730,-409.8173828125,-363.7083435058594,-41.21491622924805,-42.859012603759766,1.0,0.0004420022596605122
731,-409.154052734375,-363.30828857421875,-41.12897872924805,-42.79842758178711,1.0,0.0004420022596605122
732,-409.0228271484375,-362.4574890136719,-41.09360122680664,-42.71695327758789,1.0,0.0004420022596605122
733,-410.78680419921875,-364.72613525390625,-40.77139663696289,-42.329437255859375,1.0,0.0004420022596605122
734,-409.2290344238281,-363.3661804199219,-40.9740104675293,-42.514556884765625,1.0,0.0004420022596605122
735,-411.4478454589844,-366.2889709472656,-40.783233642578125,-42.432064056396484,1.0,0.0004420022596605122
736,-410.8153381347656,-365.1058654785156,-40.94028091430664,-42.559783935546875,1.0,0.0004420022596605122
737,-410.5016784667969,-364.80511474609375,-40.968170166015625,-42.53571701049805,1.0,0.0004420022596605122
738,-410.5610046386719,-364.6063232421875,-41.04924392700195,-42.75069046020508,1.0,0.0004420022596605122
739,-411.3445129394531,-365.4489440917969,-40.88578796386719,-42.450809478759766,1.0,0.0004420022596605122
740,-409.552734375,-363.21405029296875,-41.31557846069336,-42.95664596557617,1.0,0.0004420022596605122
741,-410.2543029785156,-364.28021240234375,-41.09375,-42.576210021972656,1.0,0.0004420022596605122
742,-411.26800537109375,-365.7810363769531,-40.98537826538086,-42.628875732421875,1.0,0.0004420022596605122
743,-409.8701171875,-363.74267578125,-41.4417610168457,-43.04893493652344,1.0,0.0004420022596605122
744,-410.18682861328125,-364.1100158691406,-41.155845642089844,-42.71630096435547,1.0,0.0004420022596605122
745,-409.9474182128906,-363.4596252441406,-41.09280776977539,-42.754234313964844,1.0,0.0004420022596605122
746,-411.0209045410156,-365.6719970703125,-41.160194396972656,-42.764862060546875,1.0,0.0004420022596605122
747,-411.42315673828125,-366.2605285644531,-40.977848052978516,-42.59766387939453,1.0,0.0004420022596605122
748,-410.5230712890625,-364.3688049316406,-41.1650390625,-42.84945297241211,1.0,0.0004420022596605122
749,-408.4776611328125,-362.2660827636719,-41.144195556640625,-42.77013397216797,1.0,0.0004243221483193338
750,-411.3020324707031,-365.15997314453125,-40.627655029296875,-42.120567321777344,1.0,0.0004243221483193338
751,-410.5633544921875,-364.3468322753906,-41.14492416381836,-42.83364486694336,1.0,0.0004243221483193338
752,-412.0509338378906,-366.5639953613281,-40.762908935546875,-42.25123596191406,1.0,0.0004243221483193338
753,-410.5079040527344,-364.3265380859375,-41.08045959472656,-42.76731491088867,1.0,0.0004243221483193338
754,-409.7169494628906,-363.7119140625,-41.34047317504883,-42.907196044921875,1.0,0.0004243221483193338
755,-411.5159912109375,-365.39483642578125,-40.844120025634766,-42.39986038208008,1.0,0.0004243221483193338
756,-410.19525146484375,-365.1102600097656,-41.38448715209961,-43.14947509765625,1.0,0.0004243221483193338
757,-410.1746520996094,-364.104736328125,-41.29037857055664,-42.94343185424805,1.0,0.0004243221483193338
758,-409.7243957519531,-363.97393798828125,-41.42483139038086,-43.00481414794922,1.0,0.0004243221483193338
759,-409.3808898925781,-363.7061767578125,-41.14651870727539,-42.747257232666016,1.0,0.0004243221483193338
760,-410.87799072265625,-365.4665832519531,-40.980018615722656,-42.654029846191406,1.0,0.0004243221483193338
761,-411.11468505859375,-365.3595886230469,-40.94681167602539,-42.509803771972656,1.0,0.0004243221483193338
762,-409.9971008300781,-364.51837158203125,-41.03968048095703,-42.65095520019531,1.0,0.0004243221483193338
763,-411.2542419433594,-366.18206787109375,-41.09217071533203,-42.721187591552734,1.0,0.0004243221483193338
764,-408.8733825683594,-362.8612365722656,-41.38644027709961,-42.95583724975586,1.0,0.0004243221483193338
765,-411.8132019042969,-366.06878662109375,-40.80284118652344,-42.344932556152344,1.0,0.0004243221483193338
766,-409.0047302246094,-362.80084228515625,-41.11887741088867,-42.71466827392578,1.0,0.0004243221483193338
767,-410.4108581542969,-364.67218017578125,-41.264991760253906,-42.81966018676758,1.0,0.0004243221483193338
768,-409.5445861816406,-364.2868957519531,-41.307373046875,-42.94205093383789,1.0,0.0004243221483193338
769,-410.89776611328125,-365.3506164550781,-41.057212829589844,-42.598567962646484,1.0,0.0004243221483193338
770,-410.708251953125,-364.5748291015625,-41.05250930786133,-42.675907135009766,1.0,0.0004243221483193338
771,-410.3204345703125,-364.0194396972656,-41.05120086669922,-42.619632720947266,1.0,0.0004243221483193338
772,-411.44439697265625,-364.9790954589844,-40.82701873779297,-42.4740104675293,1.0,0.0004243221483193338
773,-410.52288818359375,-364.9342956542969,-41.16332244873047,-42.786659240722656,1.0,0.0004243221483193338
774,-410.0150451660156,-364.5107116699219,-41.319618225097656,-42.894779205322266,1.0,0.0004243221483193338
775,-411.2525634765625,-364.9994812011719,-40.84797668457031,-42.39787673950195,1.0,0.0004243221483193338
776,-409.80010986328125,-363.46990966796875,-41.05557632446289,-42.597068786621094,1.0,0.0004243221483193338
777,-410.0826110839844,-364.89923095703125,-41.044944763183594,-42.534114837646484,1.0,0.0004243221483193338
778,-410.50604248046875,-365.1036682128906,-41.16571044921875,-42.882667541503906,1.0,0.0004243221483193338
779,-408.80584716796875,-363.16290283203125,-41.23525619506836,-42.79132843017578,1.0,0.0004243221483193338
780,-410.0823059082031,-364.323486328125,-41.0449104309082,-42.66157913208008,1.0,0.0004243221483193338
781,-410.00640869140625,-364.17376708984375,-41.06489181518555,-42.672630310058594,1.0,0.0004243221483193338
782,-409.2856750488281,-364.4940185546875,-41.521812438964844,-43.15568923950195,1.0,0.0004243221483193338
783,-410.6103820800781,-364.368896484375,-40.85194396972656,-42.47842025756836,1.0,0.0004243221483193338
784,-411.38153076171875,-365.5321044921875,-40.703575134277344,-42.26182556152344,1.0,0.0004243221483193338
785,-410.4123229980469,-364.6354064941406,-41.248443603515625,-42.9355583190918,1.0,0.000407349260058254
786,-409.2372741699219,-363.5906677246094,-41.31101989746094,-42.91099166870117,1.0,0.000407349260058254
787,-410.6336975097656,-365.3731689453125,-40.79905319213867,-42.426246643066406,1.0,0.000407349260058254
788,-410.9462890625,-365.84039306640625,-40.89546585083008,-42.550880432128906,1.0,0.000407349260058254
789,-410.3033447265625,-364.5607604980469,-41.03778076171875,-42.741546630859375,1.0,0.000407349260058254
790,-410.6336975097656,-365.4282531738281,-40.8321533203125,-42.511539459228516,1.0,0.000407349260058254
791,-409.9644775390625,-364.423583984375,-41.20652389526367,-42.819740295410156,1.0,0.000407349260058254
792,-410.4825134277344,-365.0352478027344,-41.18305587768555,-42.78667449951172,1.0,0.000407349260058254
793,-409.54302978515625,-364.3398742675781,-41.10129165649414,-42.86591720581055,1.0,0.000407349260058254
794,-411.0146789550781,-364.96734619140625,-40.95150375366211,-42.63239669799805,1.0,0.000407349260058254
795,-409.6288146972656,-363.79510498046875,-41.25335693359375,-42.92884063720703,1.0,0.000407349260058254
796,-410.230712890625,-364.3454284667969,-41.23751449584961,-42.94288635253906,1.0,0.000407349260058254
797,-410.7963562011719,-365.22314453125,-41.14515686035156,-42.86588668823242,1.0,0.000407349260058254
798,-410.49505615234375,-364.8822326660156,-40.975921630859375,-42.567195892333984,1.0,0.000407349260058254
799,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0
801,0.0,0.0,0.0,0.0,0.0,0.0
802,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0,0.0,0.0,0.0,0.0,0.0
804,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0,0.0,0.0,0.0,0.0,0.0
806,0.0,0.0,0.0,0.0,0.0,0.0
807,0.0,0.0,0.0,0.0,0.0,0.0
808,0.0,0.0,0.0,0.0,0.0,0.0
809,0.0,0.0,0.0,0.0,0.0,0.0
810,0.0,0.0,0.0,0.0,0.0,0.0
811,0.0,0.0,0.0,0.0,0.0,0.0
812,0.0,0.0,0.0,0.0,0.0,0.0
813,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0,0.0,0.0,0.0,0.0,0.0
815,0.0,0.0,0.0,0.0,0.0,0.0
816,0.0,0.0,0.0,0.0,0.0,0.0
817,0.0,0.0,0.0,0.0,0.0,0.0
818,0.0,0.0,0.0,0.0,0.0,0.0
819,0.0,0.0,0.0,0.0,0.0,0.0
820,0.0,0.0,0.0,0.0,0.0,0.0
821,0.0,0.0,0.0,0.0,0.0,0.0
822,0.0,0.0,0.0,0.0,0.0,0.0
823,0.0,0.0,0.0,0.0,0.0,0.0
824,0.0,0.0,0.0,0.0,0.0,0.0
825,0.0,0.0,0.0,0.0,0.0,0.0
826,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0,0.0,0.0,0.0,0.0,0.0
828,0.0,0.0,0.0,0.0,0.0,0.0
829,0.0,0.0,0.0,0.0,0.0,0.0
830,0.0,0.0,0.0,0.0,0.0,0.0
831,0.0,0.0,0.0,0.0,0.0,0.0
832,0.0,0.0,0.0,0.0,0.0,0.0
833,0.0,0.0,0.0,0.0,0.0,0.0
834,0.0,0.0,0.0,0.0,0.0,0.0
835,0.0,0.0,0.0,0.0,0.0,0.0
836,0.0,0.0,0.0,0.0,0.0,0.0
837,0.0,0.0,0.0,0.0,0.0,0.0
838,0.0,0.0,0.0,0.0,0.0,0.0
839,0.0,0.0,0.0,0.0,0.0,0.0
840,0.0,0.0,0.0,0.0,0.0,0.0
841,0.0,0.0,0.0,0.0,0.0,0.0
842,0.0,0.0,0.0,0.0,0.0,0.0
843,0.0,0.0,0.0,0.0,0.0,0.0
844,0.0,0.0,0.0,0.0,0.0,0.0
845,0.0,0.0,0.0,0.0,0.0,0.0
846,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0,0.0,0.0,0.0,0.0,0.0
848,0.0,0.0,0.0,0.0,0.0,0.0
849,0.0,0.0,0.0,0.0,0.0,0.0
850,0.0,0.0,0.0,0.0,0.0,0.0
851,0.0,0.0,0.0,0.0,0.0,0.0
852,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0,0.0,0.0,0.0,0.0,0.0
854,0.0,0.0,0.0,0.0,0.0,0.0
855,0.0,0.0,0.0,0.0,0.0,0.0
856,0.0,0.0,0.0,0.0,0.0,0.0
857,0.0,0.0,0.0,0.0,0.0,0.0
858,0.0,0.0,0.0,0.0,0.0,0.0
859,0.0,0.0,0.0,0.0,0.0,0.0
860,0.0,0.0,0.0,0.0,0.0,0.0
861,0.0,0.0,0.0,0.0,0.0,0.0
862,0.0,0.0,0.0,0.0,0.0,0.0
863,0.0,0.0,0.0,0.0,0.0,0.0
864,0.0,0.0,0.0,0.0,0.0,0.0
865,0.0,0.0,0.0,0.0,0.0,0.0
866,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0,0.0,0.0,0.0,0.0,0.0
868,0.0,0.0,0.0,0.0,0.0,0.0
869,0.0,0.0,0.0,0.0,0.0,0.0
870,0.0,0.0,0.0,0.0,0.0,0.0
871,0.0,0.0,0.0,0.0,0.0,0.0
872,0.0,0.0,0.0,0.0,0.0,0.0
873,0.0,0.0,0.0,0.0,0.0,0.0
874,0.0,0.0,0.0,0.0,0.0,0.0
875,0.0,0.0,0.0,0.0,0.0,0.0
876,0.0,0.0,0.0,0.0,0.0,0.0
877,0.0,0.0,0.0,0.0,0.0,0.0
878,0.0,0.0,0.0,0.0,0.0,0.0
879,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0,0.0,0.0,0.0,0.0,0.0
881,0.0,0.0,0.0,0.0,0.0,0.0
882,0.0,0.0,0.0,0.0,0.0,0.0
883,0.0,0.0,0.0,0.0,0.0,0.0
884,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0,0.0,0.0,0.0,0.0,0.0
886,0.0,0.0,0.0,0.0,0.0,0.0
887,0.0,0.0,0.0,0.0,0.0,0.0
888,0.0,0.0,0.0,0.0,0.0,0.0
889,0.0,0.0,0.0,0.0,0.0,0.0
890,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0,0.0,0.0,0.0,0.0,0.0
892,0.0,0.0,0.0,0.0,0.0,0.0
893,0.0,0.0,0.0,0.0,0.0,0.0
894,0.0,0.0,0.0,0.0,0.0,0.0
895,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0,0.0,0.0,0.0,0.0,0.0
897,0.0,0.0,0.0,0.0,0.0,0.0
898,0.0,0.0,0.0,0.0,0.0,0.0
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/dax/TempVAE_187/results_900.csv <==
,LL_Train,LL_Test,KL_Div_Train,KL_Div_Test,Beta,LR
0,-658.17919921875,-592.4393920898438,-5.323140621185303,-5.0792646408081055,0.028171002864837646,0.0010000000474974513
1,-656.2513427734375,-590.0885620117188,-6.126009464263916,-5.609330177307129,0.05554836988449097,0.0010000000474974513
2,-655.0635986328125,-588.8734741210938,-5.502655029296875,-4.969546318054199,0.08215451240539551,0.0010000000474974513
3,-652.9163208007812,-587.598876953125,-6.775274753570557,-5.759748935699463,0.10801112651824951,0.0010000000474974513
4,-645.893310546875,-583.6266479492188,-10.056339263916016,-8.61400318145752,0.13313937187194824,0.0010000000474974513
5,-632.9432373046875,-574.6163940429688,-13.45833683013916,-11.891274452209473,0.15755969285964966,0.0010000000474974513
6,-616.744140625,-561.26318359375,-14.683097839355469,-12.473979949951172,0.18129205703735352,0.0010000000474974513
7,-599.0863037109375,-546.6895751953125,-18.25090980529785,-15.299683570861816,0.2043558955192566,0.0010000000474974513
8,-582.1512451171875,-532.1038818359375,-23.76112937927246,-20.527923583984375,0.22676998376846313,0.0010000000474974513
9,-569.2984008789062,-520.159423828125,-25.111034393310547,-22.082542419433594,0.2485526204109192,0.0010000000474974513
10,-559.96484375,-510.9610900878906,-25.82498550415039,-23.359241485595703,0.2697216272354126,0.0010000000474974513
11,-552.744384765625,-503.0893249511719,-26.875202178955078,-24.757970809936523,0.2902942895889282,0.0010000000474974513
12,-546.5420532226562,-496.0383605957031,-28.47366714477539,-26.589075088500977,0.3102874755859375,0.0010000000474974513
13,-541.2896118164062,-490.7686462402344,-28.4200496673584,-26.75985336303711,0.32971733808517456,0.0010000000474974513
14,-535.9109497070312,-484.54498291015625,-29.998092651367188,-29.022125244140625,0.3485998511314392,0.0010000000474974513
15,-527.4332885742188,-474.2908630371094,-34.16250991821289,-33.00000762939453,0.36695045232772827,0.0010000000474974513
16,-512.5391845703125,-458.47760009765625,-40.266910552978516,-38.652137756347656,0.38478410243988037,0.0010000000474974513
17,-492.6978454589844,-438.2513427734375,-47.653648376464844,-45.828529357910156,0.4021153450012207,0.0010000000474974513
18,-476.8825988769531,-421.03704833984375,-54.20375442504883,-52.446537017822266,0.4189583659172058,0.0010000000474974513
19,-467.5050354003906,-411.3866882324219,-54.869285583496094,-53.62971496582031,0.43532687425613403,0.0010000000474974513
20,-460.0785217285156,-405.2485046386719,-55.861812591552734,-54.739871978759766,0.45123428106307983,0.0010000000474974513
21,-455.3658447265625,-401.40130615234375,-54.347740173339844,-53.26217269897461,0.4666935205459595,0.0010000000474974513
22,-452.1659851074219,-397.1028747558594,-53.379459381103516,-52.42203140258789,0.4817173480987549,0.0010000000474974513
23,-447.9875183105469,-393.3931579589844,-53.79244613647461,-52.81969451904297,0.49631786346435547,0.0010000000474974513
24,-445.3751220703125,-391.23883056640625,-52.81040573120117,-51.806583404541016,0.5105071067810059,0.0010000000474974513
25,-442.06585693359375,-388.0077819824219,-52.1960563659668,-51.38207244873047,0.5242966413497925,0.0010000000474974513
26,-439.9761047363281,-386.2724304199219,-50.886409759521484,-50.08992004394531,0.5376976132392883,0.0010000000474974513
27,-438.00946044921875,-384.5203857421875,-50.17601776123047,-49.35822677612305,0.5507211685180664,0.0010000000474974513
28,-435.3446960449219,-382.3222961425781,-49.32550811767578,-48.553733825683594,0.5633777379989624,0.0010000000474974513
29,-433.4176940917969,-379.5358581542969,-49.469242095947266,-48.80820083618164,0.5756778717041016,0.0010000000474974513
30,-431.4961853027344,-378.68780517578125,-49.00648498535156,-48.346214294433594,0.5876314640045166,0.0010000000474974513
31,-429.83074951171875,-376.6886291503906,-49.09845733642578,-48.41755294799805,0.5992482900619507,0.0010000000474974513
32,-428.92919921875,-377.11932373046875,-48.50771713256836,-47.953346252441406,0.6105378866195679,0.0010000000474974513
33,-427.7757263183594,-375.42706298828125,-48.48575210571289,-47.96783447265625,0.6215093731880188,0.0010000000474974513
34,-426.429443359375,-373.6657409667969,-48.638309478759766,-48.107540130615234,0.6321718692779541,0.0010000000474974513
35,-425.63421630859375,-373.4051818847656,-48.27214431762695,-47.657920837402344,0.6425338983535767,0.0009600000339560211
36,-425.4466552734375,-372.7668762207031,-47.895843505859375,-47.259178161621094,0.6526041030883789,0.0009600000339560211
37,-424.9185485839844,-372.0796203613281,-47.95060729980469,-47.326255798339844,0.6623905897140503,0.0009600000339560211
38,-424.5726013183594,-372.03497314453125,-47.09516143798828,-46.50416946411133,0.6719013452529907,0.0009600000339560211
39,-423.51287841796875,-370.9706726074219,-47.73643112182617,-47.148109436035156,0.6811442375183105,0.0009600000339560211
40,-422.8952941894531,-370.7959289550781,-46.9942741394043,-46.38556671142578,0.6901267766952515,0.0009600000339560211
41,-422.9200439453125,-371.5125732421875,-46.790592193603516,-46.15823745727539,0.6988561749458313,0.0009600000339560211
42,-422.1827697753906,-369.5859069824219,-46.84291458129883,-46.24619674682617,0.7073397040367126,0.0009600000339560211
43,-421.5263977050781,-369.0542297363281,-46.93054962158203,-46.30867004394531,0.7155842185020447,0.0009600000339560211
44,-421.5838928222656,-369.1941833496094,-46.569915771484375,-45.93502426147461,0.7235965132713318,0.0009600000339560211
45,-421.2090759277344,-369.1606140136719,-46.36363220214844,-45.78521728515625,0.7313830852508545,0.0009600000339560211
46,-420.8997497558594,-368.79339599609375,-45.97702407836914,-45.51832962036133,0.738950252532959,0.0009600000339560211
47,-420.8581848144531,-368.6002502441406,-46.21952819824219,-45.691471099853516,0.7463042736053467,0.0009600000339560211
48,-420.0505676269531,-368.3207702636719,-46.03939437866211,-45.464237213134766,0.7534511685371399,0.0009600000339560211
49,-420.0069274902344,-367.6742248535156,-45.76469039916992,-45.19648361206055,0.7603967189788818,0.0009600000339560211
50,-419.65496826171875,-367.6794128417969,-45.878150939941406,-45.255104064941406,0.7671465873718262,0.0009600000339560211
51,-418.9656982421875,-366.581787109375,-46.314247131347656,-45.77770233154297,0.773706316947937,0.0009600000339560211
52,-419.15960693359375,-366.87664794921875,-45.33412170410156,-44.803382873535156,0.7800811529159546,0.0009600000339560211
53,-418.9079895019531,-366.3508605957031,-45.06228256225586,-44.63479232788086,0.7862765192985535,0.0009600000339560211
54,-418.0660095214844,-366.6786804199219,-45.72676467895508,-45.22257995605469,0.7922973036766052,0.0009600000339560211
55,-418.26324462890625,-366.09490966796875,-45.222904205322266,-44.76613998413086,0.798148512840271,0.0009600000339560211
56,-418.3179626464844,-365.89886474609375,-45.03339385986328,-44.62300109863281,0.8038349151611328,0.0009600000339560211
57,-418.4018859863281,-366.36590576171875,-44.92214584350586,-44.44285202026367,0.8093610405921936,0.0009600000339560211
58,-417.7333984375,-365.4710998535156,-44.93503952026367,-44.485740661621094,0.8147315382957458,0.0009600000339560211
59,-418.1796875,-366.2498779296875,-44.280067443847656,-43.884620666503906,0.8199506998062134,0.0009600000339560211
60,-417.4611511230469,-365.1208801269531,-44.43715286254883,-43.93982696533203,0.8250228762626648,0.0009600000339560211
61,-416.9991760253906,-364.8738098144531,-44.55034255981445,-44.123069763183594,0.8299521803855896,0.0009600000339560211
62,-417.6400146484375,-365.0626525878906,-44.18306350708008,-43.8930549621582,0.834742546081543,0.0009600000339560211
63,-417.3424072265625,-364.92791748046875,-44.11732482910156,-43.85877990722656,0.8393980264663696,0.0009600000339560211
64,-416.9355773925781,-364.51544189453125,-44.152244567871094,-43.80579376220703,0.8439223766326904,0.0009600000339560211
65,-417.5729675292969,-366.2894592285156,-43.699012756347656,-43.361324310302734,0.8483192324638367,0.0009600000339560211
66,-416.77410888671875,-364.538818359375,-44.08346176147461,-43.74337387084961,0.8525922298431396,0.0009600000339560211
67,-416.8642883300781,-364.702392578125,-43.914894104003906,-43.51010513305664,0.8567448258399963,0.0009600000339560211
68,-416.0880126953125,-364.3396301269531,-44.18504333496094,-43.74974822998047,0.8607804775238037,0.0009600000339560211
69,-416.5641174316406,-364.7008972167969,-43.63493347167969,-43.25802993774414,0.8647024631500244,0.0009600000339560211
70,-417.06329345703125,-365.11285400390625,-43.281856536865234,-42.88636016845703,0.8685139417648315,0.0009600000339560211
71,-417.19268798828125,-365.255126953125,-43.08186721801758,-42.7614860534668,0.8722180128097534,0.0009216000325977802
72,-416.69580078125,-364.6702575683594,-43.298431396484375,-42.991783142089844,0.8758177757263184,0.0009216000325977802
73,-416.0740966796875,-364.1197509765625,-43.55793380737305,-43.21137619018555,0.8793160915374756,0.0009216000325977802
74,-415.6551208496094,-364.5246887207031,-43.775634765625,-43.51423645019531,0.8827158808708191,0.0009216000325977802
75,-416.90301513671875,-365.7693786621094,-42.80883026123047,-42.49042510986328,0.8860198855400085,0.0009216000325977802
76,-416.75872802734375,-365.6208801269531,-42.86681365966797,-42.6220703125,0.8892308473587036,0.0009216000325977802
77,-416.173828125,-364.0122375488281,-43.044891357421875,-42.77224349975586,0.8923512697219849,0.0009216000325977802
78,-417.2104797363281,-366.4515075683594,-42.299983978271484,-42.09965896606445,0.8953838348388672,0.0009216000325977802
79,-415.5404052734375,-364.204345703125,-43.35302734375,-43.08893585205078,0.8983309864997864,0.0009216000325977802
80,-416.133056640625,-364.97698974609375,-42.8836555480957,-42.6327018737793,0.9011951088905334,0.0009216000325977802
81,-416.3203430175781,-364.76214599609375,-42.491519927978516,-42.25908279418945,0.9039785861968994,0.0009216000325977802
82,-415.894775390625,-364.5032043457031,-42.70403289794922,-42.35599136352539,0.9066835641860962,0.0009216000325977802
83,-415.9670104980469,-364.3716735839844,-42.406532287597656,-42.070526123046875,0.90931236743927,0.0009216000325977802
84,-416.2268371582031,-363.8834533691406,-42.501522064208984,-42.22605895996094,0.9118671417236328,0.0009216000325977802
85,-415.6126708984375,-364.7367248535156,-42.55309295654297,-42.21258544921875,0.9143499732017517,0.0009216000325977802
86,-415.5196228027344,-364.2090148925781,-42.5274658203125,-42.189292907714844,0.9167628288269043,0.0009216000325977802
87,-415.2709045410156,-363.5727233886719,-42.66519546508789,-42.356842041015625,0.9191076755523682,0.0009216000325977802
88,-415.822265625,-363.8465270996094,-42.110618591308594,-41.73125076293945,0.9213864803314209,0.0009216000325977802
89,-415.92169189453125,-364.557373046875,-42.03135299682617,-41.71612548828125,0.9236010909080505,0.0009216000325977802
90,-416.5167541503906,-364.9455871582031,-41.809410095214844,-41.476966857910156,0.9257533550262451,0.0009216000325977802
91,-415.3861999511719,-364.5596008300781,-42.21267318725586,-41.891754150390625,0.9278449416160583,0.0009216000325977802
92,-416.1620788574219,-365.2842102050781,-41.7430305480957,-41.44416046142578,0.9298776388168335,0.0009216000325977802
93,-415.7698059082031,-364.904296875,-41.91480255126953,-41.82376480102539,0.9318530559539795,0.0009216000325977802
94,-415.8467102050781,-364.57757568359375,-41.92063903808594,-41.613155364990234,0.9337728023529053,0.0009216000325977802
95,-415.4192199707031,-364.29345703125,-41.85624694824219,-41.72526168823242,0.9356384873390198,0.0009216000325977802
96,-415.08245849609375,-364.19134521484375,-42.192047119140625,-41.9517936706543,0.9374516010284424,0.0009216000325977802
97,-415.6067810058594,-364.4578552246094,-41.85480880737305,-41.626930236816406,0.9392136931419373,0.0009216000325977802
98,-415.9344482421875,-365.5155944824219,-41.506202697753906,-41.30479049682617,0.9409260749816895,0.0009216000325977802
99,-415.15216064453125,-364.1595153808594,-41.94489288330078,-41.77336883544922,0.9425902366638184,0.0009216000325977802
100,-415.490966796875,-364.8847961425781,-41.672332763671875,-41.47833251953125,0.9442075490951538,0.0009216000325977802
101,-415.0847473144531,-364.0722961425781,-41.89448165893555,-41.77623748779297,0.9457792639732361,0.0009216000325977802
102,-415.1730041503906,-364.5328674316406,-41.63395690917969,-41.450199127197266,0.9473066926002502,0.0009216000325977802
103,-415.01666259765625,-364.4010925292969,-41.61030960083008,-41.543270111083984,0.9487911462783813,0.0009216000325977802
104,-415.8094787597656,-365.677001953125,-41.388946533203125,-41.34766387939453,0.9502337574958801,0.0009216000325977802
105,-414.636474609375,-364.1497802734375,-41.81043243408203,-41.60878372192383,0.9516357183456421,0.0009216000325977802
106,-415.2423095703125,-364.5255432128906,-41.65762710571289,-41.56971740722656,0.952998161315918,0.0009216000325977802
107,-414.471435546875,-363.4534912109375,-41.781761169433594,-41.61513900756836,0.9543222784996033,0.000884735956788063
108,-414.6661682128906,-363.4602966308594,-41.62763595581055,-41.57813262939453,0.9556090831756592,0.000884735956788063
109,-414.8293151855469,-363.8080139160156,-41.45918273925781,-41.2607307434082,0.9568595886230469,0.000884735956788063
110,-414.82342529296875,-364.5265808105469,-41.38047409057617,-41.28264617919922,0.9580749273300171,0.000884735956788063
111,-415.6119079589844,-365.29278564453125,-41.084678649902344,-40.94188690185547,0.9592559933662415,0.000884735956788063
112,-414.6589050292969,-364.328857421875,-41.46302032470703,-41.340789794921875,0.9604038000106812,0.000884735956788063
113,-414.8140563964844,-364.5415954589844,-41.225833892822266,-41.14828872680664,0.9615192413330078,0.000884735956788063
114,-414.63519287109375,-363.5738525390625,-41.439552307128906,-41.411922454833984,0.9626032710075378,0.000884735956788063
115,-414.66937255859375,-363.8337097167969,-41.23993682861328,-41.201786041259766,0.9636567831039429,0.000884735956788063
116,-414.502685546875,-364.4988708496094,-41.60634994506836,-41.51322555541992,0.9646806120872498,0.000884735956788063
117,-414.9504699707031,-364.51580810546875,-41.063270568847656,-40.92299270629883,0.9656755924224854,0.000884735956788063
118,-414.4436950683594,-363.89959716796875,-41.35823059082031,-41.28861999511719,0.9666425585746765,0.000884735956788063
119,-414.6482238769531,-363.71160888671875,-41.15748596191406,-41.06419372558594,0.9675822854042053,0.000884735956788063
120,-414.89483642578125,-364.1261901855469,-41.0587043762207,-40.99921798706055,0.9684954881668091,0.000884735956788063
121,-414.6624755859375,-363.69696044921875,-41.186161041259766,-41.006980895996094,0.9693830013275146,0.000884735956788063
122,-415.61767578125,-365.4733581542969,-40.93901443481445,-40.828819274902344,0.9702455401420593,0.000884735956788063
123,-413.88702392578125,-363.468994140625,-41.629295349121094,-41.55805969238281,0.9710837602615356,0.000884735956788063
124,-414.88800048828125,-364.5820007324219,-40.96287155151367,-40.85312271118164,0.9718983173370361,0.000884735956788063
125,-414.32763671875,-364.48370361328125,-41.242218017578125,-41.212772369384766,0.9726899862289429,0.000884735956788063
126,-414.20611572265625,-364.2969055175781,-41.3746452331543,-41.30277633666992,0.9734593629837036,0.000884735956788063
127,-415.6048889160156,-365.4090576171875,-40.86582565307617,-40.873268127441406,0.9742070436477661,0.000884735956788063
128,-414.35711669921875,-363.9664306640625,-40.96341323852539,-41.08385467529297,0.9749336242675781,0.000884735956788063
129,-414.5362548828125,-364.4069519042969,-41.00700378417969,-40.979984283447266,0.9756397604942322,0.000884735956788063
130,-414.63018798828125,-364.3712463378906,-41.00742721557617,-41.027732849121094,0.976326048374176,0.000884735956788063
131,-414.060302734375,-363.1616516113281,-41.18070602416992,-41.18768310546875,0.9769929647445679,0.000884735956788063
132,-414.11529541015625,-364.4126281738281,-41.101348876953125,-41.08869552612305,0.9776411056518555,0.000884735956788063
133,-414.255126953125,-363.89349365234375,-41.05713653564453,-41.020164489746094,0.978270947933197,0.000884735956788063
134,-414.5164489746094,-363.90185546875,-40.94373321533203,-41.001441955566406,0.9788830876350403,0.000884735956788063
135,-414.562744140625,-364.4005126953125,-40.8242073059082,-40.844261169433594,0.9794779419898987,0.000884735956788063
136,-413.8064880371094,-364.1979064941406,-41.345306396484375,-41.472476959228516,0.98005610704422,0.000884735956788063
137,-414.5635070800781,-364.21527099609375,-40.60673141479492,-40.654083251953125,0.9806179404258728,0.000884735956788063
138,-413.50830078125,-363.4060974121094,-41.056297302246094,-41.16206359863281,0.9811639189720154,0.000884735956788063
139,-414.65911865234375,-365.1816711425781,-40.510746002197266,-40.60102844238281,0.9816945791244507,0.000884735956788063
140,-414.5178527832031,-364.3822937011719,-40.74129867553711,-40.89961624145508,0.9822102785110474,0.000884735956788063
141,-413.7989501953125,-364.4446716308594,-41.061500549316406,-41.066253662109375,0.9827114343643188,0.000884735956788063
142,-414.38433837890625,-364.6009826660156,-40.73444366455078,-40.82527542114258,0.9831984639167786,0.0008493465138599277
143,-413.389404296875,-363.5877685546875,-41.27088928222656,-41.40156936645508,0.9836717844009399,0.0008493465138599277
144,-414.1827087402344,-364.0823974609375,-40.767024993896484,-40.84867477416992,0.9841317534446716,0.0008493465138599277
145,-413.6081237792969,-363.7156982421875,-41.02030944824219,-41.17699432373047,0.9845787882804871,0.0008493465138599277
146,-414.6534729003906,-364.52044677734375,-40.64433670043945,-40.69453430175781,0.9850131869316101,0.0008493465138599277
147,-412.94317626953125,-362.47198486328125,-41.6385498046875,-41.689598083496094,0.9854353666305542,0.0008493465138599277
148,-413.82415771484375,-363.3638610839844,-40.746238708496094,-40.78818893432617,0.985845685005188,0.0008493465138599277
149,-414.2437744140625,-363.80157470703125,-40.689247131347656,-40.859580993652344,0.9862444400787354,0.0008493465138599277
150,-413.8581848144531,-363.71368408203125,-40.7164421081543,-40.87858200073242,0.9866319298744202,0.0008493465138599277
151,-412.9695129394531,-362.834228515625,-41.31672668457031,-41.50743103027344,0.9870085120201111,0.0008493465138599277
152,-414.0648498535156,-363.7627258300781,-40.878604888916016,-40.985679626464844,0.9873745441436768,0.0008493465138599277
153,-413.920654296875,-363.7843933105469,-40.73587417602539,-40.90913009643555,0.9877302050590515,0.0008493465138599277
154,-413.27239990234375,-363.3600769042969,-41.2241325378418,-41.331642150878906,0.988075852394104,0.0008493465138599277
155,-413.79473876953125,-363.272705078125,-40.59812545776367,-40.736019134521484,0.9884117841720581,0.0008493465138599277
156,-412.915771484375,-362.0578308105469,-41.116233825683594,-41.358577728271484,0.9887382388114929,0.0008493465138599277
157,-414.33648681640625,-364.1893615722656,-40.394447326660156,-40.552879333496094,0.9890554547309875,0.0008493465138599277
158,-412.98773193359375,-362.84710693359375,-41.339012145996094,-41.52821350097656,0.9893637895584106,0.0008493465138599277
159,-413.3481140136719,-362.8787841796875,-40.84400177001953,-40.948123931884766,0.9896634221076965,0.0008493465138599277
160,-412.8491516113281,-362.1134033203125,-41.19921875,-41.4202766418457,0.9899545907974243,0.0008493465138599277
161,-412.8295593261719,-362.3004455566406,-41.04826736450195,-41.28520584106445,0.9902375936508179,0.0008493465138599277
162,-413.5810546875,-362.87481689453125,-40.89223861694336,-41.101966857910156,0.9905126094818115,0.0008493465138599277
163,-414.03326416015625,-364.2793273925781,-40.621368408203125,-40.87162399291992,0.9907798767089844,0.0008493465138599277
164,-415.21038818359375,-365.5821838378906,-40.6820182800293,-40.95965576171875,0.9910396337509155,0.0008493465138599277
165,-413.18328857421875,-362.9452209472656,-41.22218704223633,-41.54335021972656,0.9912920594215393,0.0008493465138599277
166,-413.82452392578125,-364.3710021972656,-40.74745559692383,-41.05210876464844,0.99153733253479,0.0008493465138599277
167,-413.69647216796875,-364.3697509765625,-40.715087890625,-41.02798843383789,0.9917757511138916,0.0008493465138599277
168,-413.5291748046875,-364.1902770996094,-40.84858322143555,-41.05312728881836,0.9920074343681335,0.0008493465138599277
169,-413.6927795410156,-363.869140625,-40.365028381347656,-40.644622802734375,0.992232620716095,0.0008493465138599277
170,-414.2856750488281,-364.9419860839844,-40.42393112182617,-40.7226448059082,0.9924514293670654,0.0008493465138599277
171,-413.2330017089844,-362.9220275878906,-40.88107681274414,-41.0615234375,0.9926640391349792,0.0008493465138599277
172,-412.4015808105469,-362.5566101074219,-41.38462829589844,-41.6739616394043,0.9928707480430603,0.0008493465138599277
173,-412.96807861328125,-363.3651428222656,-41.0686149597168,-41.40142822265625,0.9930715560913086,0.0008493465138599277
174,-414.4402160644531,-364.7747497558594,-40.537681579589844,-40.899295806884766,0.993266761302948,0.0008493465138599277
175,-413.4323425292969,-364.1767883300781,-40.585853576660156,-40.92448806762695,0.9934564232826233,0.0008493465138599277
176,-413.2250671386719,-363.5515441894531,-40.58883285522461,-40.9599494934082,0.9936407804489136,0.0008493465138599277
177,-412.7026672363281,-362.906494140625,-41.152870178222656,-41.539878845214844,0.9938198924064636,0.0008493465138599277
178,-414.0947265625,-364.5554504394531,-40.43147277832031,-40.810428619384766,0.9939939975738525,0.0008153726230375469
179,-413.5907897949219,-364.5222473144531,-40.611114501953125,-40.84794998168945,0.9941632151603699,0.0008153726230375469
180,-413.8442077636719,-363.6177978515625,-40.51564407348633,-40.775535583496094,0.9943276643753052,0.0008153726230375469
181,-413.5140686035156,-363.9244384765625,-40.5680046081543,-40.879066467285156,0.9944874048233032,0.0008153726230375469
182,-412.9925231933594,-363.6087951660156,-40.64830780029297,-41.0341682434082,0.9946427345275879,0.0008153726230375469
183,-413.4698791503906,-364.1742858886719,-40.782684326171875,-41.16224670410156,0.9947936534881592,0.0008153726230375469
184,-413.0789794921875,-363.9994812011719,-40.955596923828125,-41.30900573730469,0.9949403405189514,0.0008153726230375469
185,-412.8050842285156,-363.1277770996094,-40.79045867919922,-41.228023529052734,0.9950828552246094,0.0008153726230375469
186,-411.3913879394531,-361.7006530761719,-41.409114837646484,-41.83830261230469,0.9952213764190674,0.0008153726230375469
187,-414.22442626953125,-364.1632080078125,-40.10963821411133,-40.41671371459961,0.9953559637069702,0.0008153726230375469
188,-413.6381530761719,-364.5288391113281,-40.414039611816406,-40.763404846191406,0.9954867959022522,0.0008153726230375469
189,-412.3970031738281,-362.94775390625,-41.282718658447266,-41.697227478027344,0.9956139326095581,0.0008153726230375469
190,-412.4339599609375,-362.4195251464844,-40.89877700805664,-41.26656723022461,0.9957374930381775,0.0008153726230375469
191,-413.81304931640625,-364.09429931640625,-40.442447662353516,-40.84931945800781,0.9958575963973999,0.0008153726230375469
192,-412.3818359375,-362.51171875,-40.76446533203125,-41.20067596435547,0.9959743022918701,0.0008153726230375469
193,-412.0238037109375,-362.2615051269531,-40.862483978271484,-41.30136489868164,0.9960877299308777,0.0008153726230375469
194,-413.28118896484375,-364.9989318847656,-40.680904388427734,-41.07416915893555,0.9961979389190674,0.0008153726230375469
195,-412.8122863769531,-363.5876159667969,-40.69321060180664,-41.200958251953125,0.9963050484657288,0.0008153726230375469
196,-412.6944885253906,-363.23284912109375,-40.681846618652344,-41.00261688232422,0.9964091181755066,0.0008153726230375469
197,-413.35675048828125,-364.2265930175781,-40.525089263916016,-41.073753356933594,0.9965102672576904,0.0008153726230375469
198,-412.4394836425781,-362.5947570800781,-40.74307632446289,-41.17108917236328,0.996608555316925,0.0008153726230375469
199,-412.59130859375,-362.9038391113281,-40.55464172363281,-40.937469482421875,0.9967041015625,0.0008153726230375469
200,-411.93035888671875,-362.2087707519531,-41.188255310058594,-41.626094818115234,0.9967969655990601,0.0008153726230375469
201,-413.1823425292969,-363.8444519042969,-40.66175079345703,-41.14504623413086,0.99688720703125,0.0008153726230375469
202,-414.1858215332031,-365.46258544921875,-40.16926193237305,-40.62375259399414,0.9969748854637146,0.0008153726230375469
203,-411.8516845703125,-362.6276550292969,-40.80574417114258,-41.440975189208984,0.9970601201057434,0.0008153726230375469
204,-412.35369873046875,-362.799072265625,-40.79024124145508,-41.300411224365234,0.9971429109573364,0.0008153726230375469
205,-411.9471130371094,-363.2265319824219,-40.845054626464844,-41.325382232666016,0.997223436832428,0.0008153726230375469
206,-412.15386962890625,-362.384033203125,-41.154022216796875,-41.598140716552734,0.9973016381263733,0.0008153726230375469
207,-412.64093017578125,-362.7732238769531,-40.70762252807617,-41.2145881652832,0.9973776340484619,0.0008153726230375469
208,-413.2895202636719,-363.4232177734375,-40.569114685058594,-41.07838439941406,0.9974515438079834,0.0008153726230375469
209,-412.0940246582031,-362.9276428222656,-41.32044982910156,-41.844783782958984,0.997523307800293,0.0008153726230375469
210,-413.1294250488281,-363.8929443359375,-40.64485168457031,-41.155357360839844,0.997593104839325,0.0008153726230375469
211,-412.19293212890625,-362.86041259765625,-40.95924377441406,-41.49272537231445,0.9976608753204346,0.0008153726230375469
212,-412.4573669433594,-364.0979919433594,-40.57539367675781,-40.991878509521484,0.9977267980575562,0.0008153726230375469
213,-411.65728759765625,-362.30328369140625,-40.949951171875,-41.497901916503906,0.9977908134460449,0.0008153726230375469
214,-411.8461608886719,-362.2092590332031,-40.85673904418945,-41.43308639526367,0.9978530406951904,0.0007827577646821737
215,-412.3931579589844,-363.7112731933594,-40.704307556152344,-41.241783142089844,0.9979135394096375,0.0007827577646821737
216,-411.7621154785156,-362.9212341308594,-40.91473388671875,-41.57612609863281,0.997972309589386,0.0007827577646821737
217,-412.792724609375,-362.9175109863281,-40.5733528137207,-41.13397216796875,0.9980294704437256,0.0007827577646821737
218,-413.20654296875,-363.60284423828125,-40.330074310302734,-40.910621643066406,0.9980849623680115,0.0007827577646821737
219,-412.2100524902344,-362.8078308105469,-40.64389419555664,-41.29018020629883,0.9981389045715332,0.0007827577646821737
220,-412.6766052246094,-363.31829833984375,-40.746952056884766,-41.41678237915039,0.9981913566589355,0.0007827577646821737
221,-413.07647705078125,-363.72076416015625,-40.241275787353516,-40.858741760253906,0.9982422590255737,0.0007827577646821737
222,-411.6117858886719,-361.4364929199219,-41.24595260620117,-41.93998336791992,0.9982917904853821,0.0007827577646821737
223,-412.4837951660156,-362.2447814941406,-40.41814041137695,-41.013240814208984,0.9983399510383606,0.0007827577646821737
224,-412.1094665527344,-362.4148254394531,-40.98163604736328,-41.548274993896484,0.9983866810798645,0.0007827577646821737
225,-412.1683654785156,-362.8506774902344,-40.683589935302734,-41.19441223144531,0.9984321594238281,0.0007827577646821737
226,-411.0262756347656,-361.54962158203125,-41.2778434753418,-42.03931427001953,0.9984763264656067,0.0007827577646821737
227,-411.53375244140625,-361.5732116699219,-40.99806213378906,-41.53253173828125,0.998519241809845,0.0007827577646821737
228,-411.2603759765625,-361.84527587890625,-41.050636291503906,-41.80279541015625,0.9985609650611877,0.0007827577646821737
229,-411.73748779296875,-362.56463623046875,-40.819889068603516,-41.3519172668457,0.998601496219635,0.0007827577646821737
230,-411.5109558105469,-362.6319580078125,-41.05927658081055,-41.690093994140625,0.9986408948898315,0.0007827577646821737
231,-412.62109375,-363.2018737792969,-40.69422149658203,-41.33961486816406,0.9986791610717773,0.0007827577646821737
232,-411.494873046875,-362.1080017089844,-41.22223663330078,-41.95662307739258,0.9987163543701172,0.0007827577646821737
233,-412.0421447753906,-363.1573181152344,-40.757999420166016,-41.37308120727539,0.9987525343894958,0.0007827577646821737
234,-412.4877014160156,-363.56658935546875,-40.745540618896484,-41.44032287597656,0.9987877011299133,0.0007827577646821737
235,-412.31585693359375,-363.3865051269531,-40.39153289794922,-41.06595993041992,0.9988218545913696,0.0007827577646821737
236,-412.1279602050781,-362.89202880859375,-40.55459976196289,-41.23583221435547,0.9988550543785095,0.0007827577646821737
237,-411.3973388671875,-362.15789794921875,-40.9818115234375,-41.80096435546875,0.998887300491333,0.0007827577646821737
238,-410.5759582519531,-360.8979187011719,-41.36433410644531,-42.023834228515625,0.9989186525344849,0.0007827577646821737
239,-412.05126953125,-362.953857421875,-40.89224624633789,-41.57396697998047,0.9989491105079651,0.0007827577646821737
240,-411.92633056640625,-362.7144470214844,-40.37744140625,-41.016597747802734,0.9989786744117737,0.0007827577646821737
241,-411.7345886230469,-362.6701965332031,-40.69741439819336,-41.35477066040039,0.9990074634552002,0.0007827577646821737
242,-411.2391662597656,-362.0812072753906,-40.988304138183594,-41.705345153808594,0.9990354180335999,0.0007827577646821737
243,-411.7168884277344,-361.9703674316406,-40.73580551147461,-41.3618278503418,0.9990625977516174,0.0007827577646821737
244,-411.2140808105469,-362.318115234375,-40.96365737915039,-41.7107048034668,0.9990890026092529,0.0007827577646821737
245,-411.635498046875,-362.89599609375,-40.984107971191406,-41.611351013183594,0.9991146922111511,0.0007827577646821737
246,-413.0801696777344,-363.86346435546875,-40.49205017089844,-41.11149978637695,0.9991396069526672,0.0007827577646821737
247,-411.85650634765625,-362.9036865234375,-40.728736877441406,-41.46738052368164,0.9991638660430908,0.0007827577646821737
248,-411.644287109375,-362.1387939453125,-40.860679626464844,-41.56741714477539,0.9991874098777771,0.0007827577646821737
249,-410.3761291503906,-361.5171813964844,-41.4776611328125,-42.277252197265625,0.9992102980613708,0.0007514473982155323
250,-412.0575256347656,-363.2931823730469,-40.6613883972168,-41.35694885253906,0.9992325305938721,0.0007514473982155323
251,-412.7614440917969,-364.3519592285156,-40.80327224731445,-41.56110382080078,0.9992541670799255,0.0007514473982155323
252,-410.9231262207031,-361.7564697265625,-41.0444221496582,-41.81099319458008,0.9992751479148865,0.0007514473982155323
253,-412.1131591796875,-363.63836669921875,-40.50645446777344,-41.248592376708984,0.9992955923080444,0.0007514473982155323
254,-411.1520080566406,-362.4247741699219,-40.81736755371094,-41.616756439208984,0.9993154406547546,0.0007514473982155323
255,-412.21575927734375,-363.0205078125,-40.637176513671875,-41.34070587158203,0.9993346929550171,0.0007514473982155323
256,-412.14208984375,-363.65234375,-40.62325668334961,-41.40138244628906,0.9993534684181213,0.0007514473982155323
257,-411.58782958984375,-362.3121643066406,-40.772132873535156,-41.49613571166992,0.9993716478347778,0.0007514473982155323
258,-411.93109130859375,-362.5738830566406,-40.74195861816406,-41.45419692993164,0.9993893504142761,0.0007514473982155323
259,-412.1335754394531,-363.6973876953125,-40.91770553588867,-41.64432144165039,0.9994065761566162,0.0007514473982155323
260,-412.8855285644531,-364.1864929199219,-40.59130859375,-41.12921905517578,0.9994233250617981,0.0007514473982155323
261,-411.34088134765625,-362.41180419921875,-40.92186737060547,-41.71664810180664,0.999439537525177,0.0007514473982155323
262,-411.532470703125,-362.2109069824219,-40.69438171386719,-41.402183532714844,0.9994553327560425,0.0007514473982155323
263,-411.88751220703125,-363.0436096191406,-40.72871017456055,-41.50520706176758,0.9994706511497498,0.0007514473982155323
264,-411.8742370605469,-363.3819580078125,-40.746517181396484,-41.495269775390625,0.9994856119155884,0.0007514473982155323
265,-411.68609619140625,-362.8973388671875,-40.736446380615234,-41.54532241821289,0.9995000958442688,0.0007514473982155323
266,-410.85888671875,-362.27288818359375,-40.97145462036133,-41.74071502685547,0.9995141625404358,0.0007514473982155323
267,-411.7513122558594,-362.4194030761719,-40.78755187988281,-41.51891326904297,0.9995278716087341,0.0007514473982155323
268,-411.89288330078125,-362.4244079589844,-40.85297775268555,-41.59197235107422,0.999541163444519,0.0007514473982155323
269,-409.9755554199219,-360.7730712890625,-41.511749267578125,-42.28052520751953,0.9995540976524353,0.0007514473982155323
270,-411.0600891113281,-361.8554382324219,-40.821102142333984,-41.5611686706543,0.9995666146278381,0.0007514473982155323
271,-410.7218322753906,-362.41632080078125,-41.10003662109375,-41.9366455078125,0.9995788335800171,0.0007514473982155323
272,-411.91131591796875,-363.5431823730469,-40.30948257446289,-41.223777770996094,0.9995906949043274,0.0007514473982155323
273,-411.6268005371094,-362.4147644042969,-40.621971130371094,-41.390533447265625,0.9996022582054138,0.0007514473982155323
274,-411.2421569824219,-362.5270690917969,-40.95601272583008,-41.72301483154297,0.9996134638786316,0.0007514473982155323
275,-411.12054443359375,-362.599365234375,-40.94292068481445,-41.78407669067383,0.9996243119239807,0.0007514473982155323
276,-411.9996643066406,-362.5046691894531,-40.36380386352539,-41.187957763671875,0.9996349215507507,0.0007514473982155323
277,-411.1412048339844,-362.49530029296875,-40.869659423828125,-41.81590270996094,0.9996451735496521,0.0007514473982155323
278,-411.3225402832031,-362.6025695800781,-40.82051467895508,-41.72523880004883,0.9996551871299744,0.0007514473982155323
279,-411.9337158203125,-362.9233703613281,-40.691593170166016,-41.529937744140625,0.9996649026870728,0.0007514473982155323
280,-412.1719970703125,-363.76055908203125,-40.56239318847656,-41.38522720336914,0.999674379825592,0.0007514473982155323
281,-411.3644104003906,-362.8454895019531,-40.62302780151367,-41.49455261230469,0.9996834993362427,0.0007514473982155323
282,-410.79827880859375,-361.9249267578125,-40.852203369140625,-41.66250991821289,0.999692440032959,0.0007514473982155323
283,-410.4506530761719,-362.13287353515625,-41.28689956665039,-42.08235549926758,0.9997010827064514,0.0007514473982155323
284,-410.90838623046875,-361.4488525390625,-40.823829650878906,-41.644622802734375,0.9997095465660095,0.0007514473982155323
285,-411.244140625,-361.4708557128906,-40.94441604614258,-41.751487731933594,0.9997177124023438,0.000721389485988766
286,-411.3713684082031,-362.93841552734375,-40.802982330322266,-41.74556350708008,0.9997256398200989,0.000721389485988766
287,-411.1888732910156,-363.11041259765625,-41.16653060913086,-41.966880798339844,0.9997333884239197,0.000721389485988766
288,-411.6719665527344,-363.5904541015625,-40.786781311035156,-41.62502670288086,0.9997408986091614,0.000721389485988766
289,-412.39996337890625,-364.700927734375,-40.26679611206055,-40.95481872558594,0.999748170375824,0.000721389485988766
290,-410.677734375,-362.2341003417969,-41.02580642700195,-41.958457946777344,0.9997552633285522,0.000721389485988766
291,-410.5450134277344,-362.7169189453125,-41.16547775268555,-41.96428680419922,0.9997621774673462,0.000721389485988766
292,-411.295654296875,-362.2995910644531,-40.86007308959961,-41.782779693603516,0.9997689127922058,0.000721389485988766
293,-411.7917785644531,-362.8572692871094,-40.53532791137695,-41.38206100463867,0.9997754096984863,0.000721389485988766
294,-411.39910888671875,-362.7059631347656,-41.14980697631836,-42.096866607666016,0.9997817277908325,0.000721389485988766
295,-411.44342041015625,-362.5808410644531,-40.587154388427734,-41.494163513183594,0.9997878670692444,0.000721389485988766
296,-410.1661682128906,-361.58453369140625,-41.18193817138672,-42.097816467285156,0.9997938275337219,0.000721389485988766
297,-411.8781433105469,-363.2716369628906,-40.73857116699219,-41.53425598144531,0.9997996687889099,0.000721389485988766
298,-409.7437744140625,-360.97088623046875,-41.374412536621094,-42.210208892822266,0.9998052716255188,0.000721389485988766
299,-410.6982421875,-361.9654541015625,-41.07292175292969,-41.98679733276367,0.9998107552528381,0.000721389485988766
300,-411.2242126464844,-362.0451965332031,-40.63850784301758,-41.482540130615234,0.9998161196708679,0.000721389485988766
301,-410.9638366699219,-362.2472229003906,-40.791282653808594,-41.75193786621094,0.9998213052749634,0.000721389485988766
302,-410.98406982421875,-362.1123962402344,-40.60712814331055,-41.5836181640625,0.9998263120651245,0.000721389485988766
303,-410.5191345214844,-362.42572021484375,-41.12051773071289,-42.08651351928711,0.9998311996459961,0.000721389485988766
304,-410.564208984375,-362.599365234375,-40.99470138549805,-41.90956115722656,0.9998359680175781,0.000721389485988766
305,-410.35693359375,-361.46038818359375,-41.07322311401367,-41.97539138793945,0.9998406171798706,0.000721389485988766
306,-411.078369140625,-362.128662109375,-40.7376708984375,-41.61975860595703,0.9998450875282288,0.000721389485988766
307,-411.0167236328125,-363.3377380371094,-40.96460723876953,-41.817626953125,0.9998494386672974,0.000721389485988766
308,-410.67138671875,-361.94342041015625,-41.056819915771484,-41.90568161010742,0.9998536705970764,0.000721389485988766
309,-411.682373046875,-363.1963195800781,-40.74934387207031,-41.652523040771484,0.9998578429222107,0.000721389485988766
310,-411.74609375,-363.8798522949219,-40.75536346435547,-41.731712341308594,0.9998618364334106,0.000721389485988766
311,-411.41705322265625,-362.8836669921875,-40.88241958618164,-41.855567932128906,0.999865710735321,0.000721389485988766
312,-410.8802185058594,-361.98590087890625,-40.83448028564453,-41.743717193603516,0.9998695254325867,0.000721389485988766
313,-411.9657897949219,-363.52978515625,-40.83365249633789,-41.699729919433594,0.999873161315918,0.000721389485988766
314,-413.2641296386719,-365.9927978515625,-40.71056365966797,-41.62442398071289,0.9998767375946045,0.000721389485988766
315,-410.5924987792969,-361.7637939453125,-40.910789489746094,-41.89057922363281,0.9998801946640015,0.000721389485988766
316,-410.3254089355469,-361.47772216796875,-41.148502349853516,-42.1024055480957,0.9998835921287537,0.000721389485988766
317,-412.63800048828125,-364.2010192871094,-40.7099723815918,-41.67763137817383,0.9998868703842163,0.000721389485988766
318,-411.8535461425781,-363.2435302734375,-40.422183990478516,-41.36602783203125,0.9998900294303894,0.000721389485988766
319,-410.3544006347656,-361.6213684082031,-41.012306213378906,-41.964622497558594,0.9998931288719177,0.000721389485988766
320,-410.0232238769531,-360.86572265625,-41.12350082397461,-42.04810333251953,0.9998961687088013,0.000721389485988766
321,-410.6895751953125,-362.2549133300781,-40.79573440551758,-41.74098587036133,0.9998990893363953,0.0006925339112058282
322,-411.6351623535156,-363.74359130859375,-40.749267578125,-41.682762145996094,0.9999019503593445,0.0006925339112058282
323,-410.4454650878906,-362.7955322265625,-40.941776275634766,-41.95014190673828,0.9999046921730042,0.0006925339112058282
324,-410.29437255859375,-362.1087951660156,-41.21018600463867,-42.14374542236328,0.999907374382019,0.0006925339112058282
325,-410.80572509765625,-362.35040283203125,-40.936431884765625,-41.96849822998047,0.9999099969863892,0.0006925339112058282
326,-410.20953369140625,-362.00604248046875,-41.44034957885742,-42.510765075683594,0.9999125003814697,0.0006925339112058282
327,-412.5391845703125,-363.6640930175781,-40.523094177246094,-41.52584457397461,0.9999150037765503,0.0006925339112058282
328,-409.619384765625,-360.84857177734375,-41.51366424560547,-42.422325134277344,0.9999173879623413,0.0006925339112058282
329,-411.302734375,-362.9318542480469,-40.544029235839844,-41.52009963989258,0.9999197125434875,0.0006925339112058282
330,-410.3304138183594,-361.9282531738281,-41.03811264038086,-41.91096878051758,0.999921977519989,0.0006925339112058282
331,-410.0240783691406,-362.1950378417969,-41.23804473876953,-42.29133605957031,0.9999241828918457,0.0006925339112058282
332,-410.4562683105469,-362.062744140625,-41.06760025024414,-42.041297912597656,0.9999263286590576,0.0006925339112058282
333,-410.1324768066406,-362.10888671875,-41.21289825439453,-42.28627014160156,0.99992835521698,0.0006925339112058282
334,-410.7138366699219,-362.53265380859375,-41.014869689941406,-42.008243560791016,0.9999303817749023,0.0006925339112058282
335,-410.2016296386719,-362.1642150878906,-41.01228332519531,-42.04767990112305,0.9999323487281799,0.0006925339112058282
336,-410.1492919921875,-361.6965637207031,-41.1491584777832,-42.250030517578125,0.9999342560768127,0.0006925339112058282
337,-411.0538635253906,-362.8804931640625,-40.62894821166992,-41.62278366088867,0.9999361038208008,0.0006925339112058282
338,-410.7865295410156,-361.7977600097656,-40.591461181640625,-41.64611053466797,0.999937891960144,0.0006925339112058282
339,-410.59619140625,-362.14501953125,-40.94962692260742,-42.01380157470703,0.9999396800994873,0.0006925339112058282
340,-411.18035888671875,-362.27191162109375,-40.80706787109375,-41.905181884765625,0.999941349029541,0.0006925339112058282
341,-410.3306579589844,-362.2984924316406,-41.57630920410156,-42.60262680053711,0.9999430179595947,0.0006925339112058282
342,-412.2005615234375,-364.4167785644531,-40.80553436279297,-41.7501106262207,0.9999446272850037,0.0006925339112058282
343,-411.41778564453125,-362.6527404785156,-40.789981842041016,-41.89409255981445,0.9999461770057678,0.0006925339112058282
344,-410.8901062011719,-362.7699890136719,-40.675758361816406,-41.80027389526367,0.999947726726532,0.0006925339112058282
345,-410.4822998046875,-362.90570068359375,-40.74260330200195,-41.78462600708008,0.9999491572380066,0.0006925339112058282
346,-410.3445129394531,-362.4288024902344,-41.074134826660156,-42.17237854003906,0.9999505877494812,0.0006925339112058282
347,-410.77838134765625,-362.6889343261719,-40.95482635498047,-42.1314697265625,0.9999520182609558,0.0006925339112058282
348,-412.0271301269531,-364.1717834472656,-40.406578063964844,-41.569366455078125,0.9999533295631409,0.0006925339112058282
349,-410.03668212890625,-362.0255126953125,-40.7169303894043,-41.73249053955078,0.9999546408653259,0.0006925339112058282
350,-409.8600769042969,-361.833984375,-41.42818069458008,-42.647891998291016,0.999955952167511,0.0006925339112058282
351,-410.9827575683594,-362.7441101074219,-40.68213653564453,-41.6904411315918,0.9999572038650513,0.0006925339112058282
352,-410.556884765625,-363.18597412109375,-40.93454360961914,-42.085113525390625,0.9999583959579468,0.0006925339112058282
353,-411.58123779296875,-364.65673828125,-40.82097244262695,-41.822975158691406,0.9999595880508423,0.0006925339112058282
354,-412.1122131347656,-364.58197021484375,-40.41458511352539,-41.552772521972656,0.999960720539093,0.0006925339112058282
355,-411.1767272949219,-363.9642028808594,-40.42859649658203,-41.49990463256836,0.999961793422699,0.0006925339112058282
356,-410.9147644042969,-363.6561584472656,-40.7960205078125,-41.819557189941406,0.9999628663063049,0.0006925339112058282
357,-411.055419921875,-363.7831115722656,-40.88358688354492,-41.77678298950195,0.9999639391899109,0.0006648324779234827
358,-411.5400085449219,-363.1513977050781,-40.74361038208008,-41.75612258911133,0.9999649524688721,0.0006648324779234827
359,-411.9657897949219,-363.8298645019531,-40.75596618652344,-41.83366775512695,0.9999659061431885,0.0006648324779234827
360,-410.57550048828125,-362.4492492675781,-41.26603317260742,-42.33333206176758,0.9999669194221497,0.0006648324779234827
361,-411.0868225097656,-363.2028503417969,-41.058990478515625,-42.192176818847656,0.9999678134918213,0.0006648324779234827
362,-410.80657958984375,-362.28802490234375,-40.93217468261719,-42.00507736206055,0.9999687075614929,0.0006648324779234827
363,-411.61871337890625,-363.996337890625,-40.97811508178711,-42.10576248168945,0.9999696016311646,0.0006648324779234827
364,-411.0124816894531,-363.1718444824219,-40.845733642578125,-41.939430236816406,0.9999704957008362,0.0006648324779234827
365,-409.8610534667969,-361.7701416015625,-41.057647705078125,-42.13267517089844,0.9999712705612183,0.0006648324779234827
366,-411.0058898925781,-362.4263000488281,-40.70677185058594,-41.80169677734375,0.9999721050262451,0.0006648324779234827
367,-410.2738952636719,-361.9424743652344,-41.030540466308594,-42.25154113769531,0.9999728798866272,0.0006648324779234827
368,-411.2350769042969,-362.59075927734375,-40.68393325805664,-41.8048210144043,0.9999736547470093,0.0006648324779234827
369,-410.8891906738281,-363.49200439453125,-41.1151237487793,-42.210227966308594,0.9999743700027466,0.0006648324779234827
370,-410.4765319824219,-362.57025146484375,-40.960899353027344,-42.17731857299805,0.9999751448631287,0.0006648324779234827
371,-410.2165222167969,-362.65655517578125,-40.75341796875,-41.81806564331055,0.9999758005142212,0.0006648324779234827
372,-409.6787109375,-362.208251953125,-41.16046142578125,-42.245933532714844,0.9999765157699585,0.0006648324779234827
373,-411.16680908203125,-362.86785888671875,-40.638248443603516,-41.673553466796875,0.999977171421051,0.0006648324779234827
374,-410.18548583984375,-362.2200012207031,-41.00193786621094,-42.11724090576172,0.9999778270721436,0.0006648324779234827
375,-411.1280822753906,-362.790283203125,-40.66135025024414,-41.72767639160156,0.9999784231185913,0.0006648324779234827
376,-411.3646545410156,-363.5411376953125,-40.81410217285156,-41.976341247558594,0.9999790191650391,0.0006648324779234827
377,-410.4969177246094,-362.14080810546875,-40.80210494995117,-41.97113800048828,0.9999796152114868,0.0006648324779234827
378,-410.7280578613281,-361.9776916503906,-40.87905502319336,-42.16731643676758,0.9999802112579346,0.0006648324779234827
379,-409.91131591796875,-361.43670654296875,-40.97359085083008,-42.184295654296875,0.9999807476997375,0.0006648324779234827
380,-411.52447509765625,-363.6461486816406,-41.20733642578125,-42.24697494506836,0.9999812841415405,0.0006648324779234827
381,-411.73211669921875,-364.3765869140625,-40.6911506652832,-41.8111686706543,0.9999818205833435,0.0006648324779234827
382,-410.8618469238281,-362.9429016113281,-40.61907958984375,-41.69566345214844,0.9999823570251465,0.0006648324779234827
383,-410.22760009765625,-362.5406188964844,-41.031715393066406,-42.18058395385742,0.9999828338623047,0.0006648324779234827
384,-409.38037109375,-361.7122802734375,-41.28449249267578,-42.49637222290039,0.9999833106994629,0.0006648324779234827
385,-410.85577392578125,-362.9706726074219,-40.883155822753906,-42.004417419433594,0.9999837875366211,0.0006648324779234827
386,-409.84234619140625,-362.3959045410156,-41.104835510253906,-42.181190490722656,0.9999842643737793,0.0006648324779234827
387,-411.911376953125,-364.5173645019531,-40.938961029052734,-42.1234016418457,0.9999846816062927,0.0006648324779234827
388,-411.5417785644531,-362.93804931640625,-40.52379608154297,-41.68324661254883,0.9999850988388062,0.0006648324779234827
389,-408.8861083984375,-360.7843933105469,-41.714393615722656,-42.97338104248047,0.9999855160713196,0.0006648324779234827
390,-410.7521057128906,-363.3036804199219,-40.6485481262207,-41.75955581665039,0.999985933303833,0.0006648324779234827
391,-409.9566955566406,-361.6875305175781,-41.009700775146484,-42.19926834106445,0.9999863505363464,0.0006648324779234827
392,-410.9881896972656,-363.8428649902344,-40.74160385131836,-41.85774230957031,0.9999867081642151,0.0006382392020896077
393,-409.99249267578125,-363.04327392578125,-41.252532958984375,-42.3380126953125,0.9999871253967285,0.0006382392020896077
394,-409.7841796875,-361.2742004394531,-41.027191162109375,-42.04690170288086,0.9999874830245972,0.0006382392020896077
395,-410.32354736328125,-362.1177062988281,-40.891902923583984,-42.00678253173828,0.9999878406524658,0.0006382392020896077
396,-410.5682067871094,-363.3279724121094,-40.983741760253906,-42.065521240234375,0.9999881386756897,0.0006382392020896077
397,-411.02069091796875,-363.0111389160156,-40.835105895996094,-41.922935485839844,0.9999884963035583,0.0006382392020896077
398,-411.1618957519531,-363.1623229980469,-40.671382904052734,-41.72504425048828,0.9999887943267822,0.0006382392020896077
399,-409.79974365234375,-362.651611328125,-41.10515213012695,-42.21038055419922,0.9999891519546509,0.0006382392020896077
400,-410.6925964355469,-363.20330810546875,-41.164405822753906,-42.373687744140625,0.9999894499778748,0.0006382392020896077
401,-410.279296875,-362.9987487792969,-41.05746078491211,-42.22430419921875,0.9999897480010986,0.0006382392020896077
402,-410.562255859375,-362.8656005859375,-41.07667922973633,-42.27796173095703,0.9999900460243225,0.0006382392020896077
403,-411.44464111328125,-364.4697265625,-40.745521545410156,-41.897491455078125,0.9999902844429016,0.0006382392020896077
404,-409.44525146484375,-361.3275451660156,-41.17156982421875,-42.375274658203125,0.9999905824661255,0.0006382392020896077
405,-410.8601989746094,-363.189697265625,-41.01422882080078,-42.1400260925293,0.9999908208847046,0.0006382392020896077
406,-410.92266845703125,-363.4758605957031,-40.72818374633789,-41.96061325073242,0.9999911189079285,0.0006382392020896077
407,-409.38592529296875,-361.7513732910156,-41.229312896728516,-42.42149353027344,0.9999913573265076,0.0006382392020896077
408,-411.058349609375,-363.230712890625,-40.78705978393555,-42.0442008972168,0.9999915957450867,0.0006382392020896077
409,-409.8144836425781,-362.1517028808594,-41.25016784667969,-42.40549087524414,0.9999918341636658,0.0006382392020896077
410,-410.20697021484375,-361.9524841308594,-40.9603157043457,-42.2602424621582,0.9999920725822449,0.0006382392020896077
411,-409.5138854980469,-362.7365417480469,-41.315120697021484,-42.44160461425781,0.999992311000824,0.0006382392020896077
412,-411.4090576171875,-363.72216796875,-40.697715759277344,-41.794673919677734,0.9999924898147583,0.0006382392020896077
413,-411.0247497558594,-363.1456604003906,-40.94536590576172,-42.123050689697266,0.9999927282333374,0.0006382392020896077
414,-411.16241455078125,-363.3473815917969,-40.574520111083984,-41.724952697753906,0.9999929070472717,0.0006382392020896077
415,-410.4552917480469,-362.5521545410156,-41.034698486328125,-42.31858444213867,0.9999931454658508,0.0006382392020896077
416,-410.8878173828125,-363.74591064453125,-41.116180419921875,-42.44121170043945,0.9999933242797852,0.0006382392020896077
417,-410.80206298828125,-363.2646789550781,-40.69800567626953,-42.065399169921875,0.9999935030937195,0.0006382392020896077
418,-410.8194885253906,-362.9587097167969,-41.04373550415039,-42.4045524597168,0.9999936819076538,0.0006382392020896077
419,-410.9685363769531,-363.7127990722656,-40.94300079345703,-42.16975402832031,0.9999938607215881,0.0006382392020896077
420,-410.5308532714844,-362.47412109375,-40.94026565551758,-42.065330505371094,0.9999940395355225,0.0006382392020896077
421,-410.356689453125,-362.6811218261719,-41.11815643310547,-42.39320373535156,0.9999942183494568,0.0006382392020896077
422,-410.1364440917969,-362.060791015625,-40.68845748901367,-41.90756607055664,0.9999943971633911,0.0006382392020896077
423,-409.69622802734375,-361.7749938964844,-41.28901672363281,-42.67744827270508,0.9999945163726807,0.0006382392020896077
424,-408.4013977050781,-360.5946044921875,-41.7353401184082,-43.087711334228516,0.999994695186615,0.0006382392020896077
425,-411.3857727050781,-363.82818603515625,-40.697139739990234,-41.998966217041016,0.9999948143959045,0.0006382392020896077
426,-409.90106201171875,-361.82666015625,-41.26704025268555,-42.61585998535156,0.9999949932098389,0.0006382392020896077
427,-409.43975830078125,-361.5999450683594,-41.18851852416992,-42.46146011352539,0.9999951124191284,0.0006382392020896077
428,-410.9859619140625,-362.7929992675781,-40.621219635009766,-41.8094482421875,0.999995231628418,0.0006127096130512655
429,-411.86895751953125,-364.53546142578125,-41.0602912902832,-42.31668472290039,0.9999954104423523,0.0006127096130512655
430,-409.7587890625,-363.0021057128906,-41.15040588378906,-42.46866226196289,0.9999955296516418,0.0006127096130512655
431,-410.3979797363281,-363.0396728515625,-41.18080139160156,-42.392452239990234,0.9999956488609314,0.0006127096130512655
432,-410.09552001953125,-362.28375244140625,-41.21731185913086,-42.612022399902344,0.999995768070221,0.0006127096130512655
433,-411.57916259765625,-364.3192443847656,-40.510223388671875,-41.79410934448242,0.9999958872795105,0.0006127096130512655
434,-409.37652587890625,-361.097412109375,-41.272457122802734,-42.6751594543457,0.9999960064888,0.0006127096130512655
435,-410.87701416015625,-362.8049011230469,-40.673648834228516,-41.91632843017578,0.9999961256980896,0.0006127096130512655
436,-411.0155029296875,-363.28240966796875,-41.25617980957031,-42.395179748535156,0.9999962449073792,0.0006127096130512655
437,-409.30816650390625,-361.364501953125,-41.2140998840332,-42.646728515625,0.9999963045120239,0.0006127096130512655
438,-410.7562561035156,-362.3887939453125,-40.80343246459961,-42.126869201660156,0.9999964237213135,0.0006127096130512655
439,-411.3539123535156,-363.1113586425781,-40.60831069946289,-41.95737075805664,0.999996542930603,0.0006127096130512655
440,-411.7970275878906,-364.0264587402344,-40.5880126953125,-41.9140625,0.9999966621398926,0.0006127096130512655
441,-410.52813720703125,-362.8730773925781,-40.59303665161133,-41.90723419189453,0.9999967217445374,0.0006127096130512655
442,-409.22637939453125,-361.5064697265625,-41.012657165527344,-42.39533996582031,0.9999968409538269,0.0006127096130512655
443,-412.1116027832031,-364.1313781738281,-40.68193817138672,-41.94023513793945,0.9999969005584717,0.0006127096130512655
444,-409.8835144042969,-361.96759033203125,-41.344974517822266,-42.63821029663086,0.9999970197677612,0.0006127096130512655
445,-409.5324401855469,-361.3923034667969,-41.26810836791992,-42.51599884033203,0.999997079372406,0.0006127096130512655
446,-409.27191162109375,-360.7519226074219,-41.14185333251953,-42.48018264770508,0.9999971389770508,0.0006127096130512655
447,-410.2752380371094,-362.67156982421875,-41.37544250488281,-42.66123580932617,0.9999972581863403,0.0006127096130512655
448,-410.1171875,-362.2662048339844,-41.088809967041016,-42.3973503112793,0.9999973177909851,0.0006127096130512655
449,-409.8653869628906,-362.56805419921875,-41.45127868652344,-42.80094909667969,0.9999973773956299,0.0006127096130512655
450,-412.0597839355469,-365.06005859375,-40.351741790771484,-41.66126251220703,0.9999974966049194,0.0006127096130512655
451,-408.5148620605469,-361.0414733886719,-41.825706481933594,-43.22157287597656,0.9999975562095642,0.0006127096130512655
452,-411.119140625,-363.3967590332031,-40.93983840942383,-42.26405334472656,0.999997615814209,0.0006127096130512655
453,-410.4588317871094,-362.795166015625,-40.87860870361328,-42.20955276489258,0.9999976754188538,0.0006127096130512655
454,-408.9343566894531,-360.8088684082031,-41.322383880615234,-42.58053970336914,0.9999977350234985,0.0006127096130512655
455,-409.5729064941406,-361.514892578125,-41.100101470947266,-42.42767333984375,0.9999977946281433,0.0006127096130512655
456,-410.1886901855469,-362.4029846191406,-41.041015625,-42.346893310546875,0.9999978542327881,0.0006127096130512655
457,-412.7598571777344,-365.5351257324219,-40.29951477050781,-41.657005310058594,0.9999979138374329,0.0006127096130512655
458,-408.4475402832031,-361.3053894042969,-41.538368225097656,-42.93391418457031,0.9999979734420776,0.0006127096130512655
459,-411.34228515625,-364.697998046875,-41.13948059082031,-42.42881393432617,0.9999980330467224,0.0006127096130512655
460,-410.5745544433594,-362.6485900878906,-41.06349563598633,-42.366310119628906,0.9999980926513672,0.0006127096130512655
461,-410.20867919921875,-362.59759521484375,-41.1146125793457,-42.563865661621094,0.999998152256012,0.0006127096130512655
462,-412.1993408203125,-364.17694091796875,-40.394630432128906,-41.6137580871582,0.9999982118606567,0.0006127096130512655
463,-409.5473937988281,-362.3051452636719,-41.587181091308594,-42.9530029296875,0.9999982714653015,0.0006127096130512655
464,-410.65032958984375,-362.9556884765625,-40.780147552490234,-42.05179214477539,0.9999983310699463,0.00058820127742365
465,-411.1104431152344,-363.3823547363281,-41.00055694580078,-42.32758712768555,0.9999983310699463,0.00058820127742365
466,-410.0551452636719,-361.7552185058594,-40.92124557495117,-42.2764778137207,0.9999983906745911,0.00058820127742365
467,-409.53155517578125,-362.24078369140625,-41.463233947753906,-42.91456604003906,0.9999984502792358,0.00058820127742365
468,-411.545654296875,-364.1743469238281,-40.71870422363281,-41.98761749267578,0.9999985098838806,0.00058820127742365
469,-409.7383117675781,-362.38958740234375,-41.238834381103516,-42.639286041259766,0.9999985098838806,0.00058820127742365
470,-409.8326110839844,-361.90887451171875,-40.990013122558594,-42.27492141723633,0.9999985694885254,0.00058820127742365
471,-410.3705139160156,-362.72015380859375,-41.03885269165039,-42.350223541259766,0.9999986290931702,0.00058820127742365
472,-412.66107177734375,-365.1170654296875,-40.46251678466797,-41.828548431396484,0.9999986290931702,0.00058820127742365
473,-410.3107604980469,-362.79718017578125,-41.194305419921875,-42.61568069458008,0.9999986886978149,0.00058820127742365
474,-410.65704345703125,-362.5678405761719,-40.711273193359375,-42.10245895385742,0.9999987483024597,0.00058820127742365
475,-410.4811706542969,-363.1069030761719,-40.99430465698242,-42.42298889160156,0.9999987483024597,0.00058820127742365
476,-410.30181884765625,-363.127197265625,-41.124385833740234,-42.499183654785156,0.9999988079071045,0.00058820127742365
477,-410.1180725097656,-363.0287170410156,-40.90409851074219,-42.27836608886719,0.9999988079071045,0.00058820127742365
478,-409.3841857910156,-362.2294006347656,-41.323673248291016,-42.66374969482422,0.9999988675117493,0.00058820127742365
479,-409.1803894042969,-361.9262390136719,-41.44691848754883,-42.81351089477539,0.9999988675117493,0.00058820127742365
480,-410.6572570800781,-363.113525390625,-40.84599685668945,-42.33740997314453,0.999998927116394,0.00058820127742365
481,-409.8489685058594,-362.824951171875,-41.182708740234375,-42.4642448425293,0.9999989867210388,0.00058820127742365
482,-409.695068359375,-361.40185546875,-41.126991271972656,-42.52737808227539,0.9999989867210388,0.00058820127742365
483,-410.1455383300781,-362.5881652832031,-40.935001373291016,-42.22888946533203,0.9999989867210388,0.00058820127742365
484,-408.99774169921875,-361.37408447265625,-41.289459228515625,-42.6820068359375,0.9999990463256836,0.00058820127742365
485,-411.609130859375,-364.1832275390625,-40.5323486328125,-41.842620849609375,0.9999990463256836,0.00058820127742365
486,-411.3975524902344,-364.5519714355469,-40.615440368652344,-41.96431350708008,0.9999991059303284,0.00058820127742365
487,-410.2404479980469,-362.6065368652344,-41.09977722167969,-42.476322174072266,0.9999991059303284,0.00058820127742365
488,-409.56072998046875,-362.21917724609375,-41.44623947143555,-42.93777847290039,0.9999991655349731,0.00058820127742365
489,-409.0222473144531,-361.1047668457031,-41.14328384399414,-42.43962860107422,0.9999991655349731,0.00058820127742365
490,-409.7641296386719,-362.4793701171875,-41.15925216674805,-42.62955856323242,0.9999991655349731,0.00058820127742365
491,-409.5007629394531,-362.11383056640625,-41.114830017089844,-42.43755340576172,0.9999992251396179,0.00058820127742365
492,-408.73248291015625,-361.6642150878906,-41.22307586669922,-42.75384521484375,0.9999992251396179,0.00058820127742365
493,-411.0394592285156,-364.241943359375,-40.735260009765625,-42.00634765625,0.9999992847442627,0.00058820127742365
494,-411.13665771484375,-364.608642578125,-40.73258590698242,-41.99597930908203,0.9999992847442627,0.00058820127742365
495,-410.28204345703125,-362.9585266113281,-41.127540588378906,-42.44663619995117,0.9999992847442627,0.00058820127742365
496,-410.5779724121094,-363.1277160644531,-40.92522048950195,-42.232933044433594,0.9999993443489075,0.00058820127742365
497,-409.1064758300781,-362.43218994140625,-41.19172286987305,-42.600379943847656,0.9999993443489075,0.00058820127742365
498,-409.9724426269531,-363.22314453125,-40.83102035522461,-42.25932312011719,0.9999993443489075,0.00058820127742365
499,-411.3802490234375,-363.9178466796875,-40.626556396484375,-41.94717025756836,0.9999994039535522,0.0005646731588058174
500,-410.2974853515625,-363.16754150390625,-41.204769134521484,-42.5849723815918,0.9999994039535522,0.0005646731588058174
501,-410.9607238769531,-363.6488037109375,-40.62722396850586,-42.04940414428711,0.9999994039535522,0.0005646731588058174
502,-408.7140197753906,-361.2187194824219,-41.49597930908203,-43.01335525512695,0.9999994039535522,0.0005646731588058174
503,-411.28271484375,-363.4673156738281,-41.019981384277344,-42.417198181152344,0.999999463558197,0.0005646731588058174
504,-409.7900390625,-362.4416809082031,-41.05461883544922,-42.37464904785156,0.999999463558197,0.0005646731588058174
505,-410.9202575683594,-363.8889465332031,-41.150779724121094,-42.575294494628906,0.999999463558197,0.0005646731588058174
506,-409.3270568847656,-361.6954650878906,-41.29607391357422,-42.69908905029297,0.999999463558197,0.0005646731588058174
507,-411.6617431640625,-365.39678955078125,-40.75909423828125,-42.109371185302734,0.9999995231628418,0.0005646731588058174
508,-409.7455139160156,-363.2772216796875,-41.13307571411133,-42.460716247558594,0.9999995231628418,0.0005646731588058174
509,-409.34393310546875,-361.7970275878906,-41.187374114990234,-42.60164260864258,0.9999995231628418,0.0005646731588058174
510,-411.6495361328125,-365.1051025390625,-40.89175033569336,-42.224754333496094,0.9999995231628418,0.0005646731588058174
511,-409.58099365234375,-362.80401611328125,-41.029510498046875,-42.328216552734375,0.9999995827674866,0.0005646731588058174
512,-411.1842956542969,-363.88031005859375,-41.14612579345703,-42.53176498413086,0.9999995827674866,0.0005646731588058174
513,-410.4179382324219,-362.8839111328125,-40.81772232055664,-42.24960708618164,0.9999995827674866,0.0005646731588058174
514,-409.6475830078125,-362.898193359375,-41.301753997802734,-42.60519790649414,0.9999995827674866,0.0005646731588058174
515,-409.927490234375,-362.63006591796875,-41.0005989074707,-42.42872619628906,0.9999995827674866,0.0005646731588058174
516,-410.35235595703125,-363.0515441894531,-41.00225830078125,-42.37636184692383,0.9999996423721313,0.0005646731588058174
517,-409.1911926269531,-361.318115234375,-41.4317626953125,-43.033287048339844,0.9999996423721313,0.0005646731588058174
518,-411.5183410644531,-364.2071228027344,-40.57249450683594,-41.9166259765625,0.9999996423721313,0.0005646731588058174
519,-409.51995849609375,-362.5747375488281,-41.2373161315918,-42.7418098449707,0.9999996423721313,0.0005646731588058174
520,-410.2391662597656,-363.510498046875,-40.923404693603516,-42.382083892822266,0.9999996423721313,0.0005646731588058174
521,-410.5299377441406,-363.05841064453125,-40.80867385864258,-42.17381286621094,0.9999996423721313,0.0005646731588058174
522,-409.0259094238281,-362.1136474609375,-41.229156494140625,-42.70270919799805,0.9999997019767761,0.0005646731588058174
523,-412.1429138183594,-365.5615539550781,-40.68110656738281,-42.02680969238281,0.9999997019767761,0.0005646731588058174
524,-410.5115966796875,-362.83074951171875,-40.77845764160156,-42.22822952270508,0.9999997019767761,0.0005646731588058174
525,-410.1163024902344,-362.4869689941406,-40.84471130371094,-42.22047424316406,0.9999997019767761,0.0005646731588058174
526,-408.79388427734375,-361.1242370605469,-41.47663116455078,-42.850948333740234,0.9999997019767761,0.0005646731588058174
527,-410.14251708984375,-363.1374816894531,-41.04818344116211,-42.542179107666016,0.9999997019767761,0.0005646731588058174
528,-409.3646240234375,-361.9942932128906,-41.36980056762695,-42.73014450073242,0.9999997019767761,0.0005646731588058174
529,-410.37225341796875,-363.22906494140625,-40.73133087158203,-42.12645721435547,0.9999997615814209,0.0005646731588058174
530,-411.1331787109375,-363.8331298828125,-40.73255920410156,-42.12323760986328,0.9999997615814209,0.0005646731588058174
531,-410.00933837890625,-362.49212646484375,-41.213523864746094,-42.6175422668457,0.9999997615814209,0.0005646731588058174
532,-409.4317932128906,-362.1841735839844,-41.00890350341797,-42.39569854736328,0.9999997615814209,0.0005646731588058174
533,-409.1807556152344,-362.5170593261719,-41.629783630371094,-43.119503021240234,0.9999997615814209,0.0005646731588058174
534,-409.5723876953125,-362.33477783203125,-40.97588348388672,-42.33628463745117,0.9999997615814209,0.0005646731588058174
535,-409.2408447265625,-362.60821533203125,-41.4055290222168,-42.7752571105957,0.9999997615814209,0.0005420861998572946
536,-410.55926513671875,-363.0849609375,-40.88260269165039,-42.158302307128906,0.9999997615814209,0.0005420861998572946
537,-410.3432312011719,-363.3019104003906,-40.99774932861328,-42.278133392333984,0.9999997615814209,0.0005420861998572946
538,-409.9130554199219,-362.8681335449219,-41.08191680908203,-42.57583236694336,0.9999998211860657,0.0005420861998572946
539,-410.2376708984375,-362.7936706542969,-41.1275634765625,-42.509742736816406,0.9999998211860657,0.0005420861998572946
540,-409.6310729980469,-361.8578796386719,-41.042938232421875,-42.46309280395508,0.9999998211860657,0.0005420861998572946
541,-410.45269775390625,-363.2032470703125,-41.191375732421875,-42.6807975769043,0.9999998211860657,0.0005420861998572946
542,-411.6527099609375,-364.6239929199219,-40.81352615356445,-42.195068359375,0.9999998211860657,0.0005420861998572946
543,-410.52081298828125,-363.55889892578125,-41.135562896728516,-42.60094451904297,0.9999998211860657,0.0005420861998572946
544,-409.4754638671875,-361.9676513671875,-41.21021270751953,-42.564842224121094,0.9999998211860657,0.0005420861998572946
545,-410.918212890625,-363.7465515136719,-40.78514862060547,-42.163047790527344,0.9999998211860657,0.0005420861998572946
546,-411.88592529296875,-364.779052734375,-40.51415252685547,-41.909854888916016,0.9999998211860657,0.0005420861998572946
547,-409.5155944824219,-362.35711669921875,-40.93461990356445,-42.409061431884766,0.9999998211860657,0.0005420861998572946
548,-410.0652160644531,-363.0256042480469,-40.86565399169922,-42.32396697998047,0.9999998211860657,0.0005420861998572946
549,-409.4377746582031,-362.1814880371094,-41.17066192626953,-42.72202682495117,0.9999998211860657,0.0005420861998572946
550,-409.2502746582031,-362.343505859375,-41.3931884765625,-42.833030700683594,0.9999998807907104,0.0005420861998572946
551,-409.1915588378906,-362.12030029296875,-41.18413543701172,-42.70164108276367,0.9999998807907104,0.0005420861998572946
552,-410.444091796875,-363.0467834472656,-41.08320617675781,-42.492286682128906,0.9999998807907104,0.0005420861998572946
553,-409.5643310546875,-362.6250305175781,-41.05767059326172,-42.5650634765625,0.9999998807907104,0.0005420861998572946
554,-409.4049987792969,-362.6510314941406,-41.15061569213867,-42.61623764038086,0.9999998807907104,0.0005420861998572946
555,-410.5646057128906,-363.5220642089844,-41.03171920776367,-42.53058624267578,0.9999998807907104,0.0005420861998572946
556,-410.56964111328125,-363.6280517578125,-40.89702224731445,-42.29685974121094,0.9999998807907104,0.0005420861998572946
557,-409.4790344238281,-362.1875305175781,-41.2727165222168,-42.79536819458008,0.9999998807907104,0.0005420861998572946
558,-410.8713684082031,-363.7493896484375,-41.087406158447266,-42.66397476196289,0.9999998807907104,0.0005420861998572946
559,-409.1924743652344,-362.3527526855469,-41.15937805175781,-42.637603759765625,0.9999998807907104,0.0005420861998572946
560,-410.1266174316406,-363.3150939941406,-41.01376724243164,-42.45728302001953,0.9999998807907104,0.0005420861998572946
561,-410.8042297363281,-363.86907958984375,-40.72599411010742,-42.089599609375,0.9999998807907104,0.0005420861998572946
562,-410.1323547363281,-362.9993896484375,-41.13459777832031,-42.56135177612305,0.9999998807907104,0.0005420861998572946
563,-410.1369934082031,-363.53460693359375,-41.184242248535156,-42.61857604980469,0.9999998807907104,0.0005420861998572946
564,-411.1980895996094,-363.5436706542969,-40.954586029052734,-42.46345520019531,0.9999998807907104,0.0005420861998572946
565,-411.5077209472656,-364.54302978515625,-40.600032806396484,-41.99552536010742,0.9999998807907104,0.0005420861998572946
566,-409.40704345703125,-361.93865966796875,-41.23271560668945,-42.64244079589844,0.9999998807907104,0.0005420861998572946
567,-410.3269958496094,-364.0548095703125,-41.30241012573242,-42.74714660644531,0.9999999403953552,0.0005420861998572946
568,-410.58746337890625,-363.74603271484375,-40.90705108642578,-42.282474517822266,0.9999999403953552,0.0005420861998572946
569,-409.0675354003906,-362.5549621582031,-41.36912155151367,-42.78065490722656,0.9999999403953552,0.0005420861998572946
570,-412.13470458984375,-364.4830322265625,-40.62205123901367,-42.10736846923828,0.9999999403953552,0.0005420861998572946
571,-410.1181640625,-363.2909240722656,-41.121273040771484,-42.52254104614258,0.9999999403953552,0.0005204027402214706
572,-408.87506103515625,-361.2038879394531,-41.28954315185547,-42.8376579284668,0.9999999403953552,0.0005204027402214706
573,-410.07354736328125,-362.30072021484375,-40.90957260131836,-42.37726593017578,0.9999999403953552,0.0005204027402214706
574,-410.6673278808594,-364.1221618652344,-41.220943450927734,-42.76576232910156,0.9999999403953552,0.0005204027402214706
575,-410.2439880371094,-362.8834533691406,-40.77178955078125,-42.238590240478516,0.9999999403953552,0.0005204027402214706
576,-408.77081298828125,-361.6831970214844,-41.465248107910156,-43.102439880371094,0.9999999403953552,0.0005204027402214706
577,-411.80377197265625,-364.5845947265625,-40.739959716796875,-42.21053695678711,0.9999999403953552,0.0005204027402214706
578,-410.7965087890625,-363.3160705566406,-40.71757888793945,-42.13926315307617,0.9999999403953552,0.0005204027402214706
579,-409.7279968261719,-362.87310791015625,-41.21355438232422,-42.841007232666016,0.9999999403953552,0.0005204027402214706
580,-409.8373107910156,-362.21331787109375,-41.00210952758789,-42.5186653137207,0.9999999403953552,0.0005204027402214706
581,-409.8883361816406,-362.8602600097656,-41.23478317260742,-42.73491668701172,0.9999999403953552,0.0005204027402214706
582,-408.8966369628906,-361.8465270996094,-41.14951705932617,-42.6566276550293,0.9999999403953552,0.0005204027402214706
583,-409.10003662109375,-362.2549743652344,-41.06550216674805,-42.626007080078125,0.9999999403953552,0.0005204027402214706
584,-410.17730712890625,-363.1782531738281,-40.963829040527344,-42.39759063720703,0.9999999403953552,0.0005204027402214706
585,-409.5060119628906,-362.60699462890625,-41.48412322998047,-43.04308319091797,0.9999999403953552,0.0005204027402214706
586,-410.059326171875,-362.9635314941406,-41.13766860961914,-42.65683364868164,0.9999999403953552,0.0005204027402214706
587,-411.7658386230469,-364.2764587402344,-40.845149993896484,-42.40311050415039,0.9999999403953552,0.0005204027402214706
588,-410.30426025390625,-363.2681579589844,-40.99481201171875,-42.54412078857422,0.9999999403953552,0.0005204027402214706
589,-409.50115966796875,-362.41326904296875,-41.2382926940918,-42.71407699584961,0.9999999403953552,0.0005204027402214706
590,-407.79034423828125,-360.4378662109375,-41.6143684387207,-43.184757232666016,0.9999999403953552,0.0005204027402214706
591,-411.61676025390625,-364.748291015625,-41.1445198059082,-42.61801528930664,0.9999999403953552,0.0005204027402214706
592,-408.85076904296875,-362.12725830078125,-41.260841369628906,-42.83988571166992,0.9999999403953552,0.0005204027402214706
593,-410.2803649902344,-363.0361022949219,-40.86797332763672,-42.39163589477539,0.9999999403953552,0.0005204027402214706
594,-409.8553466796875,-362.943603515625,-41.11042404174805,-42.58167266845703,0.9999999403953552,0.0005204027402214706
595,-409.2758483886719,-362.59405517578125,-41.28737258911133,-42.75483322143555,0.9999999403953552,0.0005204027402214706
596,-411.3827209472656,-364.9295959472656,-40.826175689697266,-42.25593948364258,0.9999999403953552,0.0005204027402214706
597,-411.1206359863281,-363.96624755859375,-41.080989837646484,-42.572418212890625,0.9999999403953552,0.0005204027402214706
598,-409.3277587890625,-362.3845520019531,-41.214508056640625,-42.726707458496094,0.9999999403953552,0.0005204027402214706
599,-410.988037109375,-364.379150390625,-40.91587829589844,-42.29795837402344,0.9999999403953552,0.0005204027402214706
600,-409.6713562011719,-362.7738037109375,-40.825218200683594,-42.3900032043457,0.9999999403953552,0.0005204027402214706
601,-409.1659851074219,-362.47161865234375,-41.46513748168945,-42.984161376953125,0.9999999403953552,0.0005204027402214706
602,-411.4961242675781,-364.7462158203125,-40.83112716674805,-42.26529312133789,0.9999999403953552,0.0005204027402214706
603,-409.41558837890625,-363.0454406738281,-41.18582534790039,-42.64531707763672,0.9999999403953552,0.0005204027402214706
604,-411.6944885253906,-365.0645446777344,-40.4704704284668,-41.89604568481445,0.9999999403953552,0.0005204027402214706
605,-410.12811279296875,-363.4259948730469,-40.897560119628906,-42.47108840942383,0.9999999403953552,0.0005204027402214706
606,-410.29449462890625,-363.2853698730469,-41.06078338623047,-42.64982986450195,1.0,0.0005204027402214706
607,-408.83917236328125,-361.70135498046875,-41.53516387939453,-43.098350524902344,1.0,0.0004995866329409182
608,-409.673828125,-362.4048767089844,-40.862281799316406,-42.30057144165039,1.0,0.0004995866329409182
609,-410.61175537109375,-363.772705078125,-41.230777740478516,-42.74811935424805,1.0,0.0004995866329409182
610,-409.86273193359375,-363.2431640625,-40.942665100097656,-42.268829345703125,1.0,0.0004995866329409182
611,-410.25396728515625,-363.3993225097656,-41.19076156616211,-42.78483963012695,1.0,0.0004995866329409182
612,-411.1033630371094,-364.09527587890625,-40.66136932373047,-42.15896987915039,1.0,0.0004995866329409182
613,-409.9520568847656,-362.5876770019531,-40.88840103149414,-42.402809143066406,1.0,0.0004995866329409182
614,-411.12176513671875,-364.20257568359375,-40.909976959228516,-42.27239227294922,1.0,0.0004995866329409182
615,-409.1329650878906,-361.92584228515625,-41.13456726074219,-42.74164581298828,1.0,0.0004995866329409182
616,-410.36090087890625,-363.80218505859375,-41.03800582885742,-42.50362777709961,1.0,0.0004995866329409182
617,-410.7515869140625,-364.0848083496094,-40.876102447509766,-42.36246871948242,1.0,0.0004995866329409182
618,-410.0603942871094,-362.5956726074219,-40.84804916381836,-42.37347412109375,1.0,0.0004995866329409182
619,-409.3974609375,-362.5310974121094,-41.5430908203125,-43.05452346801758,1.0,0.0004995866329409182
620,-409.61480712890625,-362.9774169921875,-41.2303466796875,-42.798274993896484,1.0,0.0004995866329409182
621,-410.0362548828125,-363.4471435546875,-41.316444396972656,-42.73891067504883,1.0,0.0004995866329409182
622,-409.3512268066406,-361.9364318847656,-41.23026657104492,-42.793697357177734,1.0,0.0004995866329409182
623,-410.8743896484375,-363.7796630859375,-40.97341537475586,-42.40859603881836,1.0,0.0004995866329409182
624,-410.1795349121094,-363.67572021484375,-40.74992370605469,-42.277496337890625,1.0,0.0004995866329409182
625,-409.197509765625,-362.330322265625,-41.367401123046875,-42.94083023071289,1.0,0.0004995866329409182
626,-412.5585021972656,-366.111572265625,-40.65480041503906,-42.009883880615234,1.0,0.0004995866329409182
627,-409.8751525878906,-363.5328369140625,-41.01666259765625,-42.53974914550781,1.0,0.0004995866329409182
628,-411.6378173828125,-366.16864013671875,-40.676090240478516,-42.22026443481445,1.0,0.0004995866329409182
629,-409.21783447265625,-363.49920654296875,-41.256553649902344,-42.87983703613281,1.0,0.0004995866329409182
630,-410.64447021484375,-364.0239562988281,-40.92598342895508,-42.497703552246094,1.0,0.0004995866329409182
631,-410.1671142578125,-363.03851318359375,-41.160606384277344,-42.71797180175781,1.0,0.0004995866329409182
632,-410.57794189453125,-363.62384033203125,-41.13687515258789,-42.59273147583008,1.0,0.0004995866329409182
633,-410.04144287109375,-363.48638916015625,-40.940059661865234,-42.54269027709961,1.0,0.0004995866329409182
634,-409.6276550292969,-362.8200988769531,-41.41663360595703,-42.938655853271484,1.0,0.0004995866329409182
635,-410.9977722167969,-364.5503845214844,-40.81098937988281,-42.24187469482422,1.0,0.0004995866329409182
636,-409.7569885253906,-363.468505859375,-40.840049743652344,-42.31024932861328,1.0,0.0004995866329409182
637,-408.5713806152344,-362.1623229980469,-41.33549118041992,-42.85358428955078,1.0,0.0004995866329409182
638,-411.9084167480469,-365.2771301269531,-41.02650451660156,-42.47526168823242,1.0,0.0004995866329409182
639,-410.0631103515625,-363.78387451171875,-41.01918411254883,-42.50554275512695,1.0,0.0004995866329409182
640,-408.5445861816406,-361.49041748046875,-41.634761810302734,-43.27239990234375,1.0,0.0004995866329409182
641,-410.3778076171875,-363.82421875,-40.8946647644043,-42.370521545410156,1.0,0.0004995866329409182
642,-410.5657043457031,-363.8739318847656,-40.66332244873047,-42.214717864990234,1.0,0.0004796031571459025
643,-411.64617919921875,-366.0072937011719,-40.730430603027344,-42.126827239990234,1.0,0.0004796031571459025
644,-411.03326416015625,-364.695556640625,-40.85243225097656,-42.412235260009766,1.0,0.0004796031571459025
645,-408.7778625488281,-362.8088684082031,-41.53245162963867,-43.10772705078125,1.0,0.0004796031571459025
646,-409.92584228515625,-363.0157165527344,-41.02351379394531,-42.54485321044922,1.0,0.0004796031571459025
647,-410.8446960449219,-363.8872375488281,-40.854591369628906,-42.36363220214844,1.0,0.0004796031571459025
648,-412.1050720214844,-365.433837890625,-40.81129455566406,-42.311622619628906,1.0,0.0004796031571459025
649,-409.19921875,-362.3948059082031,-41.18364334106445,-42.65443420410156,1.0,0.0004796031571459025
650,-410.3605651855469,-363.3615417480469,-41.05110168457031,-42.49671173095703,1.0,0.0004796031571459025
651,-409.8390197753906,-362.6213684082031,-41.16773986816406,-42.69783401489258,1.0,0.0004796031571459025
652,-410.8186340332031,-364.4261779785156,-41.18209457397461,-42.728702545166016,1.0,0.0004796031571459025
653,-409.4095458984375,-362.0179138183594,-41.18405532836914,-42.70207977294922,1.0,0.0004796031571459025
654,-409.7288818359375,-362.9570617675781,-41.254215240478516,-42.8514404296875,1.0,0.0004796031571459025
655,-411.0673522949219,-365.29052734375,-40.87239456176758,-42.3526725769043,1.0,0.0004796031571459025
656,-411.60980224609375,-365.8031921386719,-41.075496673583984,-42.58784866333008,1.0,0.0004796031571459025
657,-409.73052978515625,-362.70123291015625,-41.074527740478516,-42.552215576171875,1.0,0.0004796031571459025
658,-410.0065612792969,-363.6555480957031,-41.047080993652344,-42.56311798095703,1.0,0.0004796031571459025
659,-410.0748291015625,-363.88531494140625,-40.95513916015625,-42.49412155151367,1.0,0.0004796031571459025
660,-409.21820068359375,-362.8543395996094,-41.54905319213867,-43.2305908203125,1.0,0.0004796031571459025
661,-411.4632568359375,-365.7182312011719,-40.47385025024414,-41.85471725463867,1.0,0.0004796031571459025
662,-408.88128662109375,-362.6689453125,-41.33538055419922,-42.923458099365234,1.0,0.0004796031571459025
663,-410.74737548828125,-364.28277587890625,-41.03258514404297,-42.448429107666016,1.0,0.0004796031571459025
664,-409.9308776855469,-363.3316345214844,-41.11980438232422,-42.560203552246094,1.0,0.0004796031571459025
665,-408.6175231933594,-361.5838928222656,-41.1990852355957,-42.6971549987793,1.0,0.0004796031571459025
666,-410.7255859375,-364.1323547363281,-40.95597839355469,-42.462974548339844,1.0,0.0004796031571459025
667,-410.19598388671875,-364.1414794921875,-41.25859451293945,-42.808223724365234,1.0,0.0004796031571459025
668,-409.78369140625,-363.08673095703125,-41.21685028076172,-42.75371551513672,1.0,0.0004796031571459025
669,-410.18670654296875,-363.235107421875,-41.137962341308594,-42.683372497558594,1.0,0.0004796031571459025
670,-410.49945068359375,-364.4168701171875,-40.85081100463867,-42.52830505371094,1.0,0.0004796031571459025
671,-410.4259033203125,-364.1188049316406,-41.178306579589844,-42.758270263671875,1.0,0.0004796031571459025
672,-411.2997741699219,-365.6083068847656,-40.88730239868164,-42.419837951660156,1.0,0.0004796031571459025
673,-408.9862976074219,-362.548583984375,-41.450523376464844,-43.126224517822266,1.0,0.0004796031571459025
674,-411.34490966796875,-365.4715576171875,-40.94669723510742,-42.42926025390625,1.0,0.0004796031571459025
675,-409.97955322265625,-363.8237609863281,-41.02635955810547,-42.59653854370117,1.0,0.0004796031571459025
676,-410.85498046875,-364.43914794921875,-41.10517501831055,-42.646995544433594,1.0,0.0004796031571459025
677,-409.28045654296875,-362.3435363769531,-41.1680793762207,-42.75547790527344,1.0,0.0004796031571459025
678,-410.71429443359375,-364.0452575683594,-40.84442138671875,-42.34870910644531,1.0,0.000460419018054381
679,-409.8910217285156,-363.0785217285156,-40.96076583862305,-42.513954162597656,1.0,0.000460419018054381
680,-409.78082275390625,-363.41839599609375,-41.02467346191406,-42.51070785522461,1.0,0.000460419018054381
681,-410.07061767578125,-364.2779235839844,-41.13313674926758,-42.67609405517578,1.0,0.000460419018054381
682,-411.00018310546875,-364.8169860839844,-40.482269287109375,-41.986515045166016,1.0,0.000460419018054381
683,-408.9431457519531,-361.7758483886719,-41.31966018676758,-42.8698844909668,1.0,0.000460419018054381
684,-410.2340087890625,-363.7138671875,-40.9339599609375,-42.59672164916992,1.0,0.000460419018054381
685,-411.30853271484375,-365.0516662597656,-40.70079803466797,-42.148258209228516,1.0,0.000460419018054381
686,-409.9101867675781,-363.318359375,-40.99372100830078,-42.61090850830078,1.0,0.000460419018054381
687,-411.16082763671875,-364.5535888671875,-40.86322021484375,-42.52421951293945,1.0,0.000460419018054381
688,-410.48236083984375,-363.8374328613281,-40.993289947509766,-42.541439056396484,1.0,0.000460419018054381
689,-409.11199951171875,-363.12591552734375,-41.25786590576172,-42.86799621582031,1.0,0.000460419018054381
690,-411.3488464355469,-365.3265380859375,-41.01313400268555,-42.57880783081055,1.0,0.000460419018054381
691,-410.2285461425781,-363.6949157714844,-41.07364273071289,-42.7144775390625,1.0,0.000460419018054381
692,-409.2181091308594,-362.42742919921875,-41.22864532470703,-42.865291595458984,1.0,0.000460419018054381
693,-409.2025451660156,-362.6242980957031,-41.126651763916016,-42.68361282348633,1.0,0.000460419018054381
694,-411.83929443359375,-365.27947998046875,-40.947227478027344,-42.32931900024414,1.0,0.000460419018054381
695,-410.9043273925781,-364.7364807128906,-40.74235916137695,-42.29764938354492,1.0,0.000460419018054381
696,-410.5152282714844,-364.21295166015625,-41.152008056640625,-42.7442741394043,1.0,0.000460419018054381
697,-411.309814453125,-365.2776184082031,-41.01264190673828,-42.476680755615234,1.0,0.000460419018054381
698,-408.96612548828125,-363.00469970703125,-41.446563720703125,-43.173038482666016,1.0,0.000460419018054381
699,-409.702392578125,-363.7181091308594,-41.166133880615234,-42.79467010498047,1.0,0.000460419018054381
700,-408.7311096191406,-362.5302734375,-41.25850296020508,-42.9742317199707,1.0,0.000460419018054381
701,-410.0773620605469,-363.84027099609375,-41.24155807495117,-42.93645477294922,1.0,0.000460419018054381
702,-409.6029357910156,-363.5978698730469,-41.228729248046875,-42.78573989868164,1.0,0.000460419018054381
703,-409.82537841796875,-363.4075927734375,-41.377506256103516,-43.09331130981445,1.0,0.000460419018054381
704,-412.2029724121094,-365.9674987792969,-40.64565658569336,-42.16378402709961,1.0,0.000460419018054381
705,-409.57354736328125,-363.23248291015625,-41.251129150390625,-42.791229248046875,1.0,0.000460419018054381
706,-409.7123718261719,-363.5755920410156,-41.25032043457031,-42.90270233154297,1.0,0.000460419018054381
707,-411.68121337890625,-365.1810607910156,-40.5465202331543,-41.945343017578125,1.0,0.000460419018054381
708,-409.6729736328125,-363.40716552734375,-41.21311950683594,-42.81550598144531,1.0,0.000460419018054381
709,-409.6463623046875,-363.0793762207031,-41.26947021484375,-42.772823333740234,1.0,0.000460419018054381
710,-410.2210998535156,-363.885009765625,-40.966094970703125,-42.50310134887695,1.0,0.000460419018054381
711,-411.7301330566406,-365.4641418457031,-40.725372314453125,-42.3275260925293,1.0,0.000460419018054381
712,-409.0379943847656,-362.3725891113281,-41.55684280395508,-43.118141174316406,1.0,0.000460419018054381
713,-410.7521667480469,-364.0717468261719,-40.94756317138672,-42.5997428894043,1.0,0.000460419018054381
714,-411.0123291015625,-365.1091003417969,-40.70814895629883,-42.28657531738281,1.0,0.0004420022596605122
715,-409.5847473144531,-363.34686279296875,-41.31803512573242,-43.002838134765625,1.0,0.0004420022596605122
716,-409.7154235839844,-362.85174560546875,-41.26352310180664,-42.89466857910156,1.0,0.0004420022596605122
717,-410.2926025390625,-364.0817565917969,-41.050331115722656,-42.706050872802734,1.0,0.0004420022596605122
718,-411.6751708984375,-365.18829345703125,-40.529747009277344,-42.01216506958008,1.0,0.0004420022596605122
719,-409.8861999511719,-363.759033203125,-41.19181442260742,-42.812801361083984,1.0,0.0004420022596605122
720,-410.9523010253906,-365.0838928222656,-40.92486572265625,-42.55280303955078,1.0,0.0004420022596605122
721,-409.7026672363281,-363.7919921875,-41.06106948852539,-42.72274398803711,1.0,0.0004420022596605122
722,-411.82672119140625,-365.7914123535156,-41.01100158691406,-42.53517532348633,1.0,0.0004420022596605122
723,-409.77276611328125,-363.2796325683594,-41.287139892578125,-42.881587982177734,1.0,0.0004420022596605122
724,-410.392333984375,-364.3879699707031,-40.972965240478516,-42.47747802734375,1.0,0.0004420022596605122
725,-410.0232849121094,-363.77978515625,-41.051822662353516,-42.56959915161133,1.0,0.0004420022596605122
726,-410.6936950683594,-364.58233642578125,-40.52730178833008,-42.00746154785156,1.0,0.0004420022596605122
727,-409.70574951171875,-363.5874328613281,-41.30712127685547,-42.94894790649414,1.0,0.0004420022596605122
728,-410.48504638671875,-363.9624328613281,-40.84059524536133,-42.3876838684082,1.0,0.0004420022596605122
729,-410.3326110839844,-364.01324462890625,-40.93513870239258,-42.61729049682617,1.0,0.0004420022596605122
730,-409.8173828125,-363.7083435058594,-41.21491622924805,-42.859012603759766,1.0,0.0004420022596605122
731,-409.154052734375,-363.30828857421875,-41.12897872924805,-42.79842758178711,1.0,0.0004420022596605122
732,-409.0228271484375,-362.4574890136719,-41.09360122680664,-42.71695327758789,1.0,0.0004420022596605122
733,-410.78680419921875,-364.72613525390625,-40.77139663696289,-42.329437255859375,1.0,0.0004420022596605122
734,-409.2290344238281,-363.3661804199219,-40.9740104675293,-42.514556884765625,1.0,0.0004420022596605122
735,-411.4478454589844,-366.2889709472656,-40.783233642578125,-42.432064056396484,1.0,0.0004420022596605122
736,-410.8153381347656,-365.1058654785156,-40.94028091430664,-42.559783935546875,1.0,0.0004420022596605122
737,-410.5016784667969,-364.80511474609375,-40.968170166015625,-42.53571701049805,1.0,0.0004420022596605122
738,-410.5610046386719,-364.6063232421875,-41.04924392700195,-42.75069046020508,1.0,0.0004420022596605122
739,-411.3445129394531,-365.4489440917969,-40.88578796386719,-42.450809478759766,1.0,0.0004420022596605122
740,-409.552734375,-363.21405029296875,-41.31557846069336,-42.95664596557617,1.0,0.0004420022596605122
741,-410.2543029785156,-364.28021240234375,-41.09375,-42.576210021972656,1.0,0.0004420022596605122
742,-411.26800537109375,-365.7810363769531,-40.98537826538086,-42.628875732421875,1.0,0.0004420022596605122
743,-409.8701171875,-363.74267578125,-41.4417610168457,-43.04893493652344,1.0,0.0004420022596605122
744,-410.18682861328125,-364.1100158691406,-41.155845642089844,-42.71630096435547,1.0,0.0004420022596605122
745,-409.9474182128906,-363.4596252441406,-41.09280776977539,-42.754234313964844,1.0,0.0004420022596605122
746,-411.0209045410156,-365.6719970703125,-41.160194396972656,-42.764862060546875,1.0,0.0004420022596605122
747,-411.42315673828125,-366.2605285644531,-40.977848052978516,-42.59766387939453,1.0,0.0004420022596605122
748,-410.5230712890625,-364.3688049316406,-41.1650390625,-42.84945297241211,1.0,0.0004420022596605122
749,-408.4776611328125,-362.2660827636719,-41.144195556640625,-42.77013397216797,1.0,0.0004243221483193338
750,-411.3020324707031,-365.15997314453125,-40.627655029296875,-42.120567321777344,1.0,0.0004243221483193338
751,-410.5633544921875,-364.3468322753906,-41.14492416381836,-42.83364486694336,1.0,0.0004243221483193338
752,-412.0509338378906,-366.5639953613281,-40.762908935546875,-42.25123596191406,1.0,0.0004243221483193338
753,-410.5079040527344,-364.3265380859375,-41.08045959472656,-42.76731491088867,1.0,0.0004243221483193338
754,-409.7169494628906,-363.7119140625,-41.34047317504883,-42.907196044921875,1.0,0.0004243221483193338
755,-411.5159912109375,-365.39483642578125,-40.844120025634766,-42.39986038208008,1.0,0.0004243221483193338
756,-410.19525146484375,-365.1102600097656,-41.38448715209961,-43.14947509765625,1.0,0.0004243221483193338
757,-410.1746520996094,-364.104736328125,-41.29037857055664,-42.94343185424805,1.0,0.0004243221483193338
758,-409.7243957519531,-363.97393798828125,-41.42483139038086,-43.00481414794922,1.0,0.0004243221483193338
759,-409.3808898925781,-363.7061767578125,-41.14651870727539,-42.747257232666016,1.0,0.0004243221483193338
760,-410.87799072265625,-365.4665832519531,-40.980018615722656,-42.654029846191406,1.0,0.0004243221483193338
761,-411.11468505859375,-365.3595886230469,-40.94681167602539,-42.509803771972656,1.0,0.0004243221483193338
762,-409.9971008300781,-364.51837158203125,-41.03968048095703,-42.65095520019531,1.0,0.0004243221483193338
763,-411.2542419433594,-366.18206787109375,-41.09217071533203,-42.721187591552734,1.0,0.0004243221483193338
764,-408.8733825683594,-362.8612365722656,-41.38644027709961,-42.95583724975586,1.0,0.0004243221483193338
765,-411.8132019042969,-366.06878662109375,-40.80284118652344,-42.344932556152344,1.0,0.0004243221483193338
766,-409.0047302246094,-362.80084228515625,-41.11887741088867,-42.71466827392578,1.0,0.0004243221483193338
767,-410.4108581542969,-364.67218017578125,-41.264991760253906,-42.81966018676758,1.0,0.0004243221483193338
768,-409.5445861816406,-364.2868957519531,-41.307373046875,-42.94205093383789,1.0,0.0004243221483193338
769,-410.89776611328125,-365.3506164550781,-41.057212829589844,-42.598567962646484,1.0,0.0004243221483193338
770,-410.708251953125,-364.5748291015625,-41.05250930786133,-42.675907135009766,1.0,0.0004243221483193338
771,-410.3204345703125,-364.0194396972656,-41.05120086669922,-42.619632720947266,1.0,0.0004243221483193338
772,-411.44439697265625,-364.9790954589844,-40.82701873779297,-42.4740104675293,1.0,0.0004243221483193338
773,-410.52288818359375,-364.9342956542969,-41.16332244873047,-42.786659240722656,1.0,0.0004243221483193338
774,-410.0150451660156,-364.5107116699219,-41.319618225097656,-42.894779205322266,1.0,0.0004243221483193338
775,-411.2525634765625,-364.9994812011719,-40.84797668457031,-42.39787673950195,1.0,0.0004243221483193338
776,-409.80010986328125,-363.46990966796875,-41.05557632446289,-42.597068786621094,1.0,0.0004243221483193338
777,-410.0826110839844,-364.89923095703125,-41.044944763183594,-42.534114837646484,1.0,0.0004243221483193338
778,-410.50604248046875,-365.1036682128906,-41.16571044921875,-42.882667541503906,1.0,0.0004243221483193338
779,-408.80584716796875,-363.16290283203125,-41.23525619506836,-42.79132843017578,1.0,0.0004243221483193338
780,-410.0823059082031,-364.323486328125,-41.0449104309082,-42.66157913208008,1.0,0.0004243221483193338
781,-410.00640869140625,-364.17376708984375,-41.06489181518555,-42.672630310058594,1.0,0.0004243221483193338
782,-409.2856750488281,-364.4940185546875,-41.521812438964844,-43.15568923950195,1.0,0.0004243221483193338
783,-410.6103820800781,-364.368896484375,-40.85194396972656,-42.47842025756836,1.0,0.0004243221483193338
784,-411.38153076171875,-365.5321044921875,-40.703575134277344,-42.26182556152344,1.0,0.0004243221483193338
785,-410.4123229980469,-364.6354064941406,-41.248443603515625,-42.9355583190918,1.0,0.000407349260058254
786,-409.2372741699219,-363.5906677246094,-41.31101989746094,-42.91099166870117,1.0,0.000407349260058254
787,-410.6336975097656,-365.3731689453125,-40.79905319213867,-42.426246643066406,1.0,0.000407349260058254
788,-410.9462890625,-365.84039306640625,-40.89546585083008,-42.550880432128906,1.0,0.000407349260058254
789,-410.3033447265625,-364.5607604980469,-41.03778076171875,-42.741546630859375,1.0,0.000407349260058254
790,-410.6336975097656,-365.4282531738281,-40.8321533203125,-42.511539459228516,1.0,0.000407349260058254
791,-409.9644775390625,-364.423583984375,-41.20652389526367,-42.819740295410156,1.0,0.000407349260058254
792,-410.4825134277344,-365.0352478027344,-41.18305587768555,-42.78667449951172,1.0,0.000407349260058254
793,-409.54302978515625,-364.3398742675781,-41.10129165649414,-42.86591720581055,1.0,0.000407349260058254
794,-411.0146789550781,-364.96734619140625,-40.95150375366211,-42.63239669799805,1.0,0.000407349260058254
795,-409.6288146972656,-363.79510498046875,-41.25335693359375,-42.92884063720703,1.0,0.000407349260058254
796,-410.230712890625,-364.3454284667969,-41.23751449584961,-42.94288635253906,1.0,0.000407349260058254
797,-410.7963562011719,-365.22314453125,-41.14515686035156,-42.86588668823242,1.0,0.000407349260058254
798,-410.49505615234375,-364.8822326660156,-40.975921630859375,-42.567195892333984,1.0,0.000407349260058254
799,-409.1043395996094,-363.29046630859375,-41.28827667236328,-43.04872512817383,1.0,0.000407349260058254
800,-409.7462158203125,-364.1785583496094,-41.02163314819336,-42.67782974243164,1.0,0.000407349260058254
801,-410.0338134765625,-364.6377868652344,-41.240238189697266,-42.907989501953125,1.0,0.000407349260058254
802,-411.46368408203125,-366.3135681152344,-40.85491180419922,-42.476783752441406,1.0,0.000407349260058254
803,-410.13287353515625,-364.41143798828125,-40.983680725097656,-42.667724609375,1.0,0.000407349260058254
804,-410.0335998535156,-364.59625244140625,-41.179290771484375,-42.90727233886719,1.0,0.000407349260058254
805,-412.04278564453125,-366.1246337890625,-40.81085968017578,-42.43499755859375,1.0,0.000407349260058254
806,-409.1429748535156,-363.2917175292969,-41.37607192993164,-43.10276412963867,1.0,0.000407349260058254
807,-410.27838134765625,-365.1587829589844,-40.761966705322266,-42.45905685424805,1.0,0.000407349260058254
808,-410.49896240234375,-365.2646789550781,-41.22731018066406,-42.88724899291992,1.0,0.000407349260058254
809,-409.419921875,-364.06256103515625,-41.35453796386719,-43.035465240478516,1.0,0.000407349260058254
810,-409.8362121582031,-364.0110778808594,-40.94496154785156,-42.56209182739258,1.0,0.000407349260058254
811,-411.506103515625,-365.8133850097656,-41.060054779052734,-42.64963912963867,1.0,0.000407349260058254
812,-408.7381591796875,-363.57421875,-41.23591232299805,-42.8729248046875,1.0,0.000407349260058254
813,-410.38427734375,-364.17523193359375,-41.30012512207031,-43.02629470825195,1.0,0.000407349260058254
814,-409.4365539550781,-363.0914306640625,-41.17507553100586,-42.826236724853516,1.0,0.000407349260058254
815,-410.8762512207031,-365.17828369140625,-40.89335250854492,-42.50274658203125,1.0,0.000407349260058254
816,-410.7237854003906,-365.0063781738281,-40.99810028076172,-42.52592468261719,1.0,0.000407349260058254
817,-409.5687561035156,-364.1631774902344,-41.383174896240234,-43.07441711425781,1.0,0.000407349260058254
818,-411.0105895996094,-364.8570251464844,-40.83462142944336,-42.388919830322266,1.0,0.000407349260058254
819,-410.10430908203125,-363.8037414550781,-41.224735260009766,-42.800960540771484,1.0,0.000407349260058254
820,-409.4222412109375,-363.5029602050781,-41.2077751159668,-42.92502975463867,1.0,0.000407349260058254
821,-409.8874816894531,-364.1219787597656,-41.23069381713867,-42.80287170410156,1.0,0.00039105527685023844
822,-410.1596984863281,-364.6995849609375,-41.134647369384766,-42.87209701538086,1.0,0.00039105527685023844
823,-410.46282958984375,-365.15167236328125,-40.903995513916016,-42.44987106323242,1.0,0.00039105527685023844
824,-412.291748046875,-367.4091491699219,-40.655941009521484,-42.246402740478516,1.0,0.00039105527685023844
825,-408.7481689453125,-363.8367004394531,-41.61012649536133,-43.530025482177734,1.0,0.00039105527685023844
826,-409.9259338378906,-363.9624938964844,-41.253360748291016,-42.91221237182617,1.0,0.00039105527685023844
827,-409.1318359375,-363.5226135253906,-41.20267868041992,-42.838809967041016,1.0,0.00039105527685023844
828,-411.5842590332031,-365.7510070800781,-41.11946487426758,-42.645137786865234,1.0,0.00039105527685023844
829,-409.4964599609375,-363.8560485839844,-41.15129470825195,-42.86565017700195,1.0,0.00039105527685023844
830,-410.1077880859375,-364.50421142578125,-40.97352600097656,-42.55744934082031,1.0,0.00039105527685023844
831,-410.1009521484375,-364.5605773925781,-41.323509216308594,-42.984161376953125,1.0,0.00039105527685023844
832,-409.96685791015625,-364.7934875488281,-41.09473419189453,-42.65253448486328,1.0,0.00039105527685023844
833,-411.0856628417969,-365.49420166015625,-41.24281311035156,-42.80805587768555,1.0,0.00039105527685023844
834,-408.45947265625,-362.8060302734375,-41.36560821533203,-43.07577896118164,1.0,0.00039105527685023844
835,-411.4084777832031,-366.4458312988281,-41.0081787109375,-42.59977722167969,1.0,0.00039105527685023844
836,-409.4344787597656,-364.1087646484375,-41.250423431396484,-42.96564865112305,1.0,0.00039105527685023844
837,-411.542236328125,-366.6643981933594,-40.587806701660156,-42.069278717041016,1.0,0.00039105527685023844
838,-410.8819885253906,-365.2517395019531,-40.94365692138672,-42.55016326904297,1.0,0.00039105527685023844
839,-409.85260009765625,-365.16558837890625,-41.198429107666016,-42.93684768676758,1.0,0.00039105527685023844
840,-410.60498046875,-365.3401184082031,-40.975093841552734,-42.707496643066406,1.0,0.00039105527685023844
841,-411.0457458496094,-366.0108337402344,-41.157073974609375,-42.79397201538086,1.0,0.00039105527685023844
842,-410.67822265625,-365.4184265136719,-41.17403030395508,-42.833309173583984,1.0,0.00039105527685023844
843,-409.7887878417969,-364.304931640625,-41.15779113769531,-42.877628326416016,1.0,0.00039105527685023844
844,-410.38970947265625,-364.895263671875,-41.08444595336914,-42.59920883178711,1.0,0.00039105527685023844
845,-411.2891845703125,-366.23223876953125,-41.09083938598633,-42.69126892089844,1.0,0.00039105527685023844
846,-410.12139892578125,-364.218017578125,-41.328678131103516,-42.9596061706543,1.0,0.00039105527685023844
847,-410.2863464355469,-364.6435546875,-41.08525085449219,-42.715938568115234,1.0,0.00039105527685023844
848,-410.56195068359375,-365.5103759765625,-41.2115364074707,-42.73170852661133,1.0,0.00039105527685023844
849,-410.68768310546875,-365.1006164550781,-41.01667022705078,-42.649967193603516,1.0,0.00039105527685023844
850,-409.6697692871094,-364.5418395996094,-41.258949279785156,-42.88644027709961,1.0,0.00039105527685023844
851,-410.8011169433594,-365.8651428222656,-41.3663215637207,-42.86643600463867,1.0,0.00039105527685023844
852,-409.7420349121094,-363.8780517578125,-41.484500885009766,-43.192230224609375,1.0,0.00039105527685023844
853,-410.3202819824219,-364.4609375,-41.139747619628906,-42.70270538330078,1.0,0.00039105527685023844
854,-411.16009521484375,-366.2581787109375,-41.016212463378906,-42.65425109863281,1.0,0.00039105527685023844
855,-409.78765869140625,-364.0033874511719,-41.237770080566406,-42.84757995605469,1.0,0.00039105527685023844
856,-410.34295654296875,-364.7762756347656,-41.17038345336914,-42.75265121459961,1.0,0.00039105527685023844
857,-409.843994140625,-364.4276123046875,-41.1927375793457,-42.71249008178711,1.0,0.00037541307392530143
858,-411.17431640625,-366.2085266113281,-41.093875885009766,-42.65693664550781,1.0,0.00037541307392530143
859,-410.479736328125,-365.52972412109375,-40.946388244628906,-42.61756896972656,1.0,0.00037541307392530143
860,-411.35906982421875,-366.1815185546875,-41.03746795654297,-42.70708465576172,1.0,0.00037541307392530143
861,-409.3293151855469,-364.1791687011719,-41.212093353271484,-42.81626892089844,1.0,0.00037541307392530143
862,-410.94171142578125,-365.4468078613281,-40.94922637939453,-42.39096450805664,1.0,0.00037541307392530143
863,-408.9787292480469,-363.5069885253906,-41.385948181152344,-42.98076629638672,1.0,0.00037541307392530143
864,-411.2586975097656,-365.64324951171875,-40.91204833984375,-42.537261962890625,1.0,0.00037541307392530143
865,-410.12860107421875,-364.44921875,-41.1298942565918,-42.72037887573242,1.0,0.00037541307392530143
866,-411.48626708984375,-366.7908020019531,-40.90690612792969,-42.5689811706543,1.0,0.00037541307392530143
867,-409.6901550292969,-364.5883483886719,-41.25402069091797,-43.014801025390625,1.0,0.00037541307392530143
868,-409.2709655761719,-364.5633239746094,-41.3375244140625,-43.06245803833008,1.0,0.00037541307392530143
869,-409.5694580078125,-364.4915466308594,-41.26814651489258,-42.97343826293945,1.0,0.00037541307392530143
870,-410.92596435546875,-365.978515625,-40.9132080078125,-42.50337219238281,1.0,0.00037541307392530143
871,-409.9291076660156,-364.0904541015625,-40.806640625,-42.36967086791992,1.0,0.00037541307392530143
872,-410.4194030761719,-364.5940246582031,-40.94056701660156,-42.47804641723633,1.0,0.00037541307392530143
873,-409.7143859863281,-364.20111083984375,-41.44007873535156,-43.09092330932617,1.0,0.00037541307392530143
874,-409.2100524902344,-363.8491516113281,-41.366607666015625,-43.07917785644531,1.0,0.00037541307392530143
875,-409.9499816894531,-364.5594177246094,-41.221282958984375,-42.79463195800781,1.0,0.00037541307392530143
876,-412.017333984375,-367.06365966796875,-40.801090240478516,-42.438846588134766,1.0,0.00037541307392530143
877,-409.7000732421875,-363.85693359375,-41.10179138183594,-42.757545471191406,1.0,0.00037541307392530143
878,-408.8671875,-363.3456726074219,-41.42711639404297,-43.1102180480957,1.0,0.00037541307392530143
879,-411.19927978515625,-365.7568359375,-40.944252014160156,-42.51010513305664,1.0,0.00037541307392530143
880,-408.3383483886719,-362.86199951171875,-41.629112243652344,-43.3111457824707,1.0,0.00037541307392530143
881,-411.5823059082031,-365.9630126953125,-40.9278678894043,-42.536556243896484,1.0,0.00037541307392530143
882,-410.6011047363281,-365.3619689941406,-41.25807189941406,-42.86076736450195,1.0,0.00037541307392530143
883,-408.9271545410156,-363.3258972167969,-41.72538375854492,-43.47378158569336,1.0,0.00037541307392530143
884,-409.7628173828125,-364.79364013671875,-41.52276611328125,-43.22441864013672,1.0,0.00037541307392530143
885,-411.6338195800781,-366.37506103515625,-40.561004638671875,-42.1232795715332,1.0,0.00037541307392530143
886,-411.0965576171875,-365.70867919921875,-40.85826110839844,-42.41581344604492,1.0,0.00037541307392530143
887,-409.75347900390625,-364.08038330078125,-41.1964111328125,-42.964481353759766,1.0,0.00037541307392530143
888,-410.9446105957031,-366.17913818359375,-41.224849700927734,-42.863243103027344,1.0,0.00037541307392530143
889,-409.6345520019531,-364.1582946777344,-41.331844329833984,-43.002803802490234,1.0,0.00037541307392530143
890,-411.694580078125,-366.23382568359375,-40.66756820678711,-42.23124313354492,1.0,0.00037541307392530143
891,-408.0760192871094,-362.0736999511719,-41.392433166503906,-43.02711868286133,1.0,0.00037541307392530143
892,-410.5252380371094,-365.4805908203125,-41.26380920410156,-42.90487289428711,1.0,0.00036039651604369283
893,-410.0859680175781,-365.0091857910156,-41.39229202270508,-43.116580963134766,1.0,0.00036039651604369283
894,-410.98809814453125,-365.1098327636719,-41.1336669921875,-42.7639274597168,1.0,0.00036039651604369283
895,-410.09259033203125,-364.78515625,-40.85343551635742,-42.57643127441406,1.0,0.00036039651604369283
896,-409.8856201171875,-364.5269775390625,-41.203121185302734,-43.01827621459961,1.0,0.00036039651604369283
897,-411.30450439453125,-366.1270751953125,-40.89650344848633,-42.60281753540039,1.0,0.00036039651604369283
898,-409.8928527832031,-365.1058044433594,-41.135498046875,-42.87161636352539,1.0,0.00036039651604369283
899,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0,0.0,0.0,0.0,0.0,0.0
901,0.0,0.0,0.0,0.0,0.0,0.0
902,0.0,0.0,0.0,0.0,0.0,0.0
903,0.0,0.0,0.0,0.0,0.0,0.0
904,0.0,0.0,0.0,0.0,0.0,0.0
905,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0,0.0,0.0,0.0,0.0,0.0
907,0.0,0.0,0.0,0.0,0.0,0.0
908,0.0,0.0,0.0,0.0,0.0,0.0
909,0.0,0.0,0.0,0.0,0.0,0.0
910,0.0,0.0,0.0,0.0,0.0,0.0
911,0.0,0.0,0.0,0.0,0.0,0.0
912,0.0,0.0,0.0,0.0,0.0,0.0
913,0.0,0.0,0.0,0.0,0.0,0.0
914,0.0,0.0,0.0,0.0,0.0,0.0
915,0.0,0.0,0.0,0.0,0.0,0.0
916,0.0,0.0,0.0,0.0,0.0,0.0
917,0.0,0.0,0.0,0.0,0.0,0.0
918,0.0,0.0,0.0,0.0,0.0,0.0
919,0.0,0.0,0.0,0.0,0.0,0.0
920,0.0,0.0,0.0,0.0,0.0,0.0
921,0.0,0.0,0.0,0.0,0.0,0.0
922,0.0,0.0,0.0,0.0,0.0,0.0
923,0.0,0.0,0.0,0.0,0.0,0.0
924,0.0,0.0,0.0,0.0,0.0,0.0
925,0.0,0.0,0.0,0.0,0.0,0.0
926,0.0,0.0,0.0,0.0,0.0,0.0
927,0.0,0.0,0.0,0.0,0.0,0.0
928,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0,0.0,0.0,0.0,0.0,0.0
930,0.0,0.0,0.0,0.0,0.0,0.0
931,0.0,0.0,0.0,0.0,0.0,0.0
932,0.0,0.0,0.0,0.0,0.0,0.0
933,0.0,0.0,0.0,0.0,0.0,0.0
934,0.0,0.0,0.0,0.0,0.0,0.0
935,0.0,0.0,0.0,0.0,0.0,0.0
936,0.0,0.0,0.0,0.0,0.0,0.0
937,0.0,0.0,0.0,0.0,0.0,0.0
938,0.0,0.0,0.0,0.0,0.0,0.0
939,0.0,0.0,0.0,0.0,0.0,0.0
940,0.0,0.0,0.0,0.0,0.0,0.0
941,0.0,0.0,0.0,0.0,0.0,0.0
942,0.0,0.0,0.0,0.0,0.0,0.0
943,0.0,0.0,0.0,0.0,0.0,0.0
944,0.0,0.0,0.0,0.0,0.0,0.0
945,0.0,0.0,0.0,0.0,0.0,0.0
946,0.0,0.0,0.0,0.0,0.0,0.0
947,0.0,0.0,0.0,0.0,0.0,0.0
948,0.0,0.0,0.0,0.0,0.0,0.0
949,0.0,0.0,0.0,0.0,0.0,0.0
950,0.0,0.0,0.0,0.0,0.0,0.0
951,0.0,0.0,0.0,0.0,0.0,0.0
952,0.0,0.0,0.0,0.0,0.0,0.0
953,0.0,0.0,0.0,0.0,0.0,0.0
954,0.0,0.0,0.0,0.0,0.0,0.0
955,0.0,0.0,0.0,0.0,0.0,0.0
956,0.0,0.0,0.0,0.0,0.0,0.0
957,0.0,0.0,0.0,0.0,0.0,0.0
958,0.0,0.0,0.0,0.0,0.0,0.0
959,0.0,0.0,0.0,0.0,0.0,0.0
960,0.0,0.0,0.0,0.0,0.0,0.0
961,0.0,0.0,0.0,0.0,0.0,0.0
962,0.0,0.0,0.0,0.0,0.0,0.0
963,0.0,0.0,0.0,0.0,0.0,0.0
964,0.0,0.0,0.0,0.0,0.0,0.0
965,0.0,0.0,0.0,0.0,0.0,0.0
966,0.0,0.0,0.0,0.0,0.0,0.0
967,0.0,0.0,0.0,0.0,0.0,0.0
968,0.0,0.0,0.0,0.0,0.0,0.0
969,0.0,0.0,0.0,0.0,0.0,0.0
970,0.0,0.0,0.0,0.0,0.0,0.0
971,0.0,0.0,0.0,0.0,0.0,0.0
972,0.0,0.0,0.0,0.0,0.0,0.0
973,0.0,0.0,0.0,0.0,0.0,0.0
974,0.0,0.0,0.0,0.0,0.0,0.0
975,0.0,0.0,0.0,0.0,0.0,0.0
976,0.0,0.0,0.0,0.0,0.0,0.0
977,0.0,0.0,0.0,0.0,0.0,0.0
978,0.0,0.0,0.0,0.0,0.0,0.0
979,0.0,0.0,0.0,0.0,0.0,0.0
980,0.0,0.0,0.0,0.0,0.0,0.0
981,0.0,0.0,0.0,0.0,0.0,0.0
982,0.0,0.0,0.0,0.0,0.0,0.0
983,0.0,0.0,0.0,0.0,0.0,0.0
984,0.0,0.0,0.0,0.0,0.0,0.0
985,0.0,0.0,0.0,0.0,0.0,0.0
986,0.0,0.0,0.0,0.0,0.0,0.0
987,0.0,0.0,0.0,0.0,0.0,0.0
988,0.0,0.0,0.0,0.0,0.0,0.0
989,0.0,0.0,0.0,0.0,0.0,0.0
990,0.0,0.0,0.0,0.0,0.0,0.0
991,0.0,0.0,0.0,0.0,0.0,0.0
992,0.0,0.0,0.0,0.0,0.0,0.0
993,0.0,0.0,0.0,0.0,0.0,0.0
994,0.0,0.0,0.0,0.0,0.0,0.0
995,0.0,0.0,0.0,0.0,0.0,0.0
996,0.0,0.0,0.0,0.0,0.0,0.0
997,0.0,0.0,0.0,0.0,0.0,0.0
998,0.0,0.0,0.0,0.0,0.0,0.0
999,0.0,0.0,0.0,0.0,0.0,0.0
1000,0.0,0.0,0.0,0.0,0.0,0.0


==> pics/tikz/generative_network.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Circle] (0) at (-3, 10) {$Z_t$};
		\node [style=Circle] (1) at (-3, 7) {};
		\node [style=Circle] (2) at (-3, 7) {$h^r_t$};
		\node [style=Rect Round Corners] (3) at (-3, 4) {$\mu^r_t, \Sigma^r_t$};
		\node [style=Rect] (4) at (-3, 1) {$R_t$};
		\node [style=Circle] (5) at (2, 10) {$Z_{t+1}$};
		\node [style=Circle] (6) at (2, 7) {};
		\node [style=Circle] (7) at (2, 7) {$h^r_{t+1}$};
		\node [style=Rect Round Corners] (8) at (2, 4) {$\mu^r_{t+1},\Sigma^r_{t+1}$};
		\node [style=Rect] (9) at (2, 1) {$R_{t+1}$};
		\node [style=none] (10) at (4, 7) {};
		\node [style=Circle] (12) at (-8, 10) {$Z_{t-1}$};
		\node [style=Circle] (13) at (-8, 7) {};
		\node [style=Circle] (14) at (-8, 7) {$h^r_{t-1}$};
		\node [style=Rect Round Corners] (15) at (-8, 4) {$\mu^r_{t-1},\Sigma^r_{t-1}$};
		\node [style=Rect] (16) at (-8, 1) {$R_{t-1}$};
		\node [style=none] (17) at (-10, 7) {};
		\node [style=Circle] (19) at (-3, 13) {};
		\node [style=Circle] (20) at (-3, 13) {$h^z_t$};
		\node [style=Circle] (21) at (2, 13) {};
		\node [style=Circle] (22) at (2, 13) {$h^z_{t+1}$};
		\node [style=none] (23) at (4, 13) {};
		\node [style=Circle] (24) at (-8, 13) {};
		\node [style=Circle] (25) at (-8, 13) {$h^z_{t-1}$};
		\node [style=none] (26) at (-10, 13) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Arrow] (0) to (2);
		\draw [style=Arrow] (2) to (3);
		\draw [style=Arrow] (3) to (4);
		\draw [style=Arrow] (5) to (7);
		\draw [style=Arrow] (7) to (8);
		\draw [style=Arrow] (8) to (9);
		\draw [style=Arrow] (2) to (7);
		\draw [style=Arrow] (7) to (10.center);
		\draw [style=Arrow, in=90, out=-90] (12) to (14);
		\draw [style=Arrow] (14) to (15);
		\draw [style=Arrow] (15) to (16);
		\draw [style=Arrow] (14) to (2);
		\draw [style=Arrow, in=-150, out=30] (16) to (2);
		\draw [style=Arrow] (17.center) to (14);
		\draw [style=Arrow, in=-150, out=30] (4) to (7);
		\draw [style=Arrow] (20) to (22);
		\draw [style=Arrow] (22) to (23.center);
		\draw [style=Arrow] (25) to (20);
		\draw [style=Arrow] (26.center) to (25);
		\draw [style=Arrow] (12) to (20);
		\draw [style=Arrow] (20) to (0);
		\draw [style=Arrow] (0) to (22);
		\draw [style=Arrow] (22) to (5);
		\draw [style=Arrow] (25) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> pics/tikz/generative_network_TempVAE.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Circle] (0) at (-3, 10) {$Z_t$};
		\node [style=Circle] (1) at (-3, 7) {};
		\node [style=Circle] (2) at (-3, 7) {$h^r_t$};
		\node [style=Rect Round Corners] (3) at (-3, 4) {$\mu^r_t, \Sigma^r_t$};
		\node [style=Rect] (4) at (-3, 1) {$R_t$};
		\node [style=Circle] (5) at (2, 10) {$Z_{t+1}$};
		\node [style=Circle] (6) at (2, 7) {};
		\node [style=Circle] (7) at (2, 7) {$h^r_{t+1}$};
		\node [style=Rect Round Corners] (8) at (2, 4) {$\mu^r_{t+1},\Sigma^r_{t+1}$};
		\node [style=Rect] (9) at (2, 1) {$R_{t+1}$};
		\node [style=none] (10) at (4, 7) {};
		\node [style=Circle] (12) at (-8, 10) {$Z_{t-1}$};
		\node [style=Circle] (13) at (-8, 7) {};
		\node [style=Circle] (14) at (-8, 7) {$h^r_{t-1}$};
		\node [style=Rect Round Corners] (15) at (-8, 4) {$\mu^r_{t-1},\Sigma^r_{t-1}$};
		\node [style=Rect] (16) at (-8, 1) {$R_{t-1}$};
		\node [style=none] (17) at (-10, 7) {};
		\node [style=Circle] (19) at (-3, 13) {};
		\node [style=Circle] (20) at (-3, 13) {$h^z_t$};
		\node [style=Circle] (21) at (2, 13) {};
		\node [style=Circle] (22) at (2, 13) {$h^z_{t+1}$};
		\node [style=none] (23) at (4, 13) {};
		\node [style=Circle] (24) at (-8, 13) {};
		\node [style=Circle] (25) at (-8, 13) {$h^z_{t-1}$};
		\node [style=none] (26) at (-10, 13) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Arrow] (0) to (2);
		\draw [style=Arrow] (2) to (3);
		\draw [style=Arrow] (3) to (4);
		\draw [style=Arrow] (5) to (7);
		\draw [style=Arrow] (7) to (8);
		\draw [style=Arrow] (8) to (9);
		\draw [style=Arrow] (2) to (7);
		\draw [style=Arrow] (7) to (10.center);
		\draw [style=Arrow, in=90, out=-90] (12) to (14);
		\draw [style=Arrow] (14) to (15);
		\draw [style=Arrow] (15) to (16);
		\draw [style=Arrow] (14) to (2);
		\draw [style=Arrow] (17.center) to (14);
		\draw [style=Arrow] (20) to (22);
		\draw [style=Arrow] (22) to (23.center);
		\draw [style=Arrow] (25) to (20);
		\draw [style=Arrow] (26.center) to (25);
		\draw [style=Arrow] (12) to (20);
		\draw [style=Arrow] (20) to (0);
		\draw [style=Arrow] (0) to (22);
		\draw [style=Arrow] (22) to (5);
		\draw [style=Arrow] (25) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> pics/tikz/generative_network_no_params.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Circle] (0) at (-3, 10) {$Z_t$};
		\node [style=Circle] (1) at (-3, 7) {};
		\node [style=Circle] (2) at (-3, 7) {$h^r_t$};
		\node [style=Circle] (4) at (-3, 4) {$R_t$};
		\node [style=Circle] (5) at (2, 10) {$Z_{t+1}$};
		\node [style=Circle] (6) at (2, 7) {};
		\node [style=Circle] (7) at (2, 7) {$h^r_{t+1}$};
		\node [style=Circle] (9) at (2, 4) {$R_{t+1}$};
		\node [style=none] (10) at (4, 7) {};
		\node [style=Circle] (12) at (-8, 10) {$Z_{t-1}$};
		\node [style=Circle] (13) at (-8, 7) {};
		\node [style=Circle] (14) at (-8, 7) {$h^r_{t-1}$};
		\node [style=Circle] (16) at (-8, 4) {$R_{t-1}$};
		\node [style=none] (17) at (-10, 7) {};
		\node [style=Circle] (19) at (-3, 13) {};
		\node [style=Circle] (20) at (-3, 13) {$h^z_t$};
		\node [style=Circle] (21) at (2, 13) {};
		\node [style=Circle] (22) at (2, 13) {$h^z_{t+1}$};
		\node [style=none] (23) at (4, 13) {};
		\node [style=Circle] (24) at (-8, 13) {};
		\node [style=Circle] (25) at (-8, 13) {$h^z_{t-1}$};
		\node [style=none] (26) at (-10, 13) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Arrow] (0) to (2);
		\draw [style=Arrow] (5) to (7);
		\draw [style=Arrow] (2) to (7);
		\draw [style=Arrow] (7) to (10.center);
		\draw [style=Arrow, in=90, out=-90] (12) to (14);
		\draw [style=Arrow] (14) to (2);
		\draw [style=Arrow, in=-150, out=30] (16) to (2);
		\draw [style=Arrow] (17.center) to (14);
		\draw [style=Arrow, in=-150, out=30] (4) to (7);
		\draw [style=Arrow] (20) to (22);
		\draw [style=Arrow] (22) to (23.center);
		\draw [style=Arrow] (25) to (20);
		\draw [style=Arrow] (26.center) to (25);
		\draw [style=Arrow] (12) to (20);
		\draw [style=Arrow] (20) to (0);
		\draw [style=Arrow] (0) to (22);
		\draw [style=Arrow] (22) to (5);
		\draw [style=Arrow] (25) to (12);
		\draw [style=Arrow, in=90, out=-90] (14) to (16);
		\draw [style=Arrow] (2) to (4);
		\draw [style=Arrow] (7) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> pics/tikz/generative_network_no_params_TempVAE.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Circle] (0) at (-3, 10) {$Z_t$};
		\node [style=Circle] (1) at (-3, 7) {};
		\node [style=Circle] (2) at (-3, 7) {$h^r_t$};
		\node [style=Circle] (4) at (-3, 4) {$R_t$};
		\node [style=Circle] (5) at (2, 10) {$Z_{t+1}$};
		\node [style=Circle] (6) at (2, 7) {};
		\node [style=Circle] (7) at (2, 7) {$h^r_{t+1}$};
		\node [style=Circle] (9) at (2, 4) {$R_{t+1}$};
		\node [style=none] (10) at (4, 7) {};
		\node [style=Circle] (12) at (-8, 10) {$Z_{t-1}$};
		\node [style=Circle] (13) at (-8, 7) {};
		\node [style=Circle] (14) at (-8, 7) {$h^r_{t-1}$};
		\node [style=Circle] (16) at (-8, 4) {$R_{t-1}$};
		\node [style=none] (17) at (-10, 7) {};
		\node [style=Circle] (19) at (-3, 13) {};
		\node [style=Circle] (20) at (-3, 13) {$h^z_t$};
		\node [style=Circle] (21) at (2, 13) {};
		\node [style=Circle] (22) at (2, 13) {$h^z_{t+1}$};
		\node [style=none] (23) at (4, 13) {};
		\node [style=Circle] (24) at (-8, 13) {};
		\node [style=Circle] (25) at (-8, 13) {$h^z_{t-1}$};
		\node [style=none] (26) at (-10, 13) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Arrow] (0) to (2);
		\draw [style=Arrow] (5) to (7);
		\draw [style=Arrow] (2) to (7);
		\draw [style=Arrow] (7) to (10.center);
		\draw [style=Arrow, in=90, out=-90] (12) to (14);
		\draw [style=Arrow] (14) to (2);
		\draw [style=Arrow] (17.center) to (14);
		\draw [style=Arrow] (20) to (22);
		\draw [style=Arrow] (22) to (23.center);
		\draw [style=Arrow] (25) to (20);
		\draw [style=Arrow] (26.center) to (25);
		\draw [style=Arrow] (12) to (20);
		\draw [style={Dashed_Arrow}] (20) to (0);
		\draw [style=Arrow] (0) to (22);
		\draw [style={Dashed_Arrow}] (22) to (5);
		\draw [style={Dashed_Arrow}] (25) to (12);
		\draw [style={Dashed_Arrow}, in=90, out=-90] (14) to (16);
		\draw [style={Dashed_Arrow}] (2) to (4);
		\draw [style={Dashed_Arrow}] (7) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> pics/tikz/sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{Circle}=[fill=white, draw=black, shape=circle, minimum size=1cm]
\tikzstyle{Rect}=[fill=white, draw=black, shape=rectangle, minimum height=1cm, minimum width=1cm]
\tikzstyle{Rect Round Corners}=[fill=white, draw=black, shape=rectangle, minimum height=1cm, minimum width=1.5cm, rounded corners=10]

% Edge styles
\tikzstyle{Arrow}=[->, thick]
\tikzstyle{Dashed_Arrow}=[->, thick, dash pattern=on 1.5pt]

